Approximating splits for decision trees quickly in sparse data streams

Decision trees are one of the most popular classifiers in the machine learning literature. While the most common decision tree learning algorithms treat data as a batch, numerous algorithms have been proposed to construct decision trees from a data stream. A standard training strategy involves augmenting the current tree by changing a leaf node into a split. Here we typically maintain counters in each leaf which allow us to determine the optimal split, and whether the split should be done. In this paper we focus on how to speed up the search for the optimal split when dealing with sparse binary features and a binary class. We focus on finding splits that have the approximately optimal information gain or Gini index. In both cases finding the optimal split can be done in $O(d)$ time, where $d$ is the number of features. We propose an algorithm that yields $(1 + \alpha)$ approximation when using conditional entropy in amortized $O(\alpha^{-1}(1 + m\log d) \log \log n)$ time, where $m$ is the number of 1s in a data point, and $n$ is the number of data points. Similarly, for Gini index, we achieve $(1 + \alpha)$ approximation in amortized $O(\alpha^{-1} + m \log d)$ time. Our approach is beneficial for sparse data where $m \ll d$. In our experiments we find almost-optimal splits efficiently, faster than the baseline, overperforming the theoretical approximation guarantees.

==> author_cnt.txt <==
cnt ea eb ga gb
100.0 0.008494 0.003975 0.008043 0.004321
200.0 0.02218 0.013503 0.016006 0.010289
300.0 0.034834 0.027153 0.023262 0.017143
400.0 0.04756 0.043772 0.030484 0.025746
500.0 0.059769 0.062982 0.039922 0.035051
600.0 0.074598 0.084666 0.048927 0.046323
700.0 0.088046 0.108388 0.058611 0.059489
800.0 0.099479 0.13389 0.066858 0.071523
900.0 0.111037 0.161013 0.075928 0.084004
1000.0 0.123231 0.189602 0.085232 0.096876
1100.0 0.141144 0.219717 0.096507 0.110217
1200.0 0.154828 0.250702 0.110318 0.127705
1300.0 0.166789 0.285788 0.121613 0.144517
1400.0 0.18049 0.321903 0.131279 0.160667
1500.0 0.193311 0.356387 0.141264 0.180139
1600.0 0.205657 0.391196 0.15156 0.196475
1700.0 0.216764 0.42691 0.162371 0.213443
1800.0 0.228421 0.464702 0.172186 0.231473
1900.0 0.240052 0.501439 0.184043 0.247945
2000.0 0.251073 0.53893 0.198139 0.265719
2100.0 0.262878 0.576984 0.208565 0.285141
2200.0 0.277365 0.614889 0.218417 0.306877
2300.0 0.290648 0.653389 0.231211 0.325362
2400.0 0.302402 0.713083 0.242911 0.342327
2500.0 0.314799 0.755424 0.25507 0.360521
2600.0 0.327174 0.875714 0.26758 0.377505
2700.0 0.340302 0.917341 0.278294 0.394707
2800.0 0.351594 0.960034 0.29189 0.413081
2900.0 0.363055 1.002281 0.304616 0.431707
3000.0 0.374388 1.044029 0.316375 0.450451
3100.0 0.387187 1.085869 0.327823 0.469571
3200.0 0.399097 1.128762 0.339668 0.489793
3300.0 0.411088 1.176538 0.351716 0.510082
3400.0 0.422675 1.223104 0.365268 0.530575
3500.0 0.433354 1.26749 0.376908 0.551817
3600.0 0.444399 1.317096 0.389953 0.582064
3700.0 0.455047 1.365005 0.400639 0.607793
3800.0 0.465765 1.412235 0.411334 0.629825
3900.0 0.477592 1.459569 0.422295 0.654581
4000.0 0.48873 1.509817 0.435496 0.677185
4100.0 0.499101 1.560366 0.448785 0.700151
4200.0 0.510544 1.612752 0.46109 0.721788
4300.0 0.521261 1.661254 0.471968 0.849132
4400.0 0.533141 1.710805 0.483113 0.881287
4500.0 0.545434 1.759901 0.495262 0.914034
4600.0 0.556407 1.807949 0.508609 0.935735
4700.0 0.567087 1.857078 0.520835 0.956344
4800.0 0.578184 1.914464 0.532111 0.98054
4900.0 0.588775 1.986999 0.543922 1.010451
5000.0 0.599436 2.045925 0.556555 1.03081
5100.0 0.610365 2.098779 0.571224 1.052355
5200.0 0.621855 2.149351 0.583168 1.074634
5300.0 0.632593 2.200605 0.594531 1.09857
5400.0 0.64392 2.251933 0.606649 1.120559
5500.0 0.655126 2.302812 0.618336 1.144726
5600.0 0.665692 2.353267 0.631617 1.167979
5700.0 0.676503 2.403787 0.642744 1.190237
5800.0 0.69072 2.454812 0.654793 1.213135
5900.0 0.702952 2.50609 0.668776 1.234801
6000.0 0.716495 2.557609 0.679699 1.255377
6100.0 0.741292 2.609457 0.692449 1.278254
6200.0 0.793753 2.661499 0.705023 1.301174
6300.0 0.81057 2.717441 0.717274 1.325248
6400.0 0.825964 2.76821 0.729667 1.351159
6500.0 0.840212 2.818893 0.741971 1.373164
6600.0 0.853166 2.871705 0.756047 1.39669
6700.0 0.865804 2.923173 0.770639 1.417792
6800.0 0.878474 2.975858 0.781272 1.438486
6900.0 0.891457 3.027161 0.794539 1.458784
7000.0 0.904349 3.079622 0.806653 1.480253
7100.0 0.917027 3.131653 0.817905 1.501485
7200.0 0.93125 3.183095 0.830062 1.520208
7300.0 0.94448 3.234837 0.841437 1.53945
7400.0 0.958231 3.28752 0.853292 1.558566
7500.0 0.970711 3.340145 0.866236 1.578451
7600.0 0.984297 3.392674 0.878072 1.597988
7700.0 0.998175 3.444494 0.89073 1.61763
7800.0 1.011046 3.497322 0.902765 1.641192
7900.0 1.023779 3.549434 0.913177 1.661599
8000.0 1.036593 3.602183 0.923842 1.682691
8100.0 1.051544 3.655589 0.934792 1.703654
8200.0 1.079069 3.710267 0.945383 1.723208
8300.0 1.092456 3.763692 0.957027 1.742696
8400.0 1.106457 3.816249 0.968965 1.761011
8500.0 1.120218 3.868538 0.982781 1.797407
8600.0 1.131999 3.920972 0.995146 1.817473
8700.0 1.143625 3.975499 1.006271 1.839959
8800.0 1.157209 4.038673 1.018317 1.863898
8900.0 1.172889 4.092822 1.031352 1.894027
9000.0 1.189002 4.146805 1.044618 1.919464
9100.0 1.204914 4.199543 1.05578 1.944481
9200.0 1.216112 4.253556 1.066038 1.969095
9300.0 1.227956 4.307317 1.078435 1.991484
9400.0 1.240182 4.360669 1.091205 2.012068
9500.0 1.253502 4.413993 1.102989 2.03622
9600.0 1.265884 4.467538 1.114923 2.057082
9700.0 1.277452 4.52182 1.126677 2.078235
9800.0 1.288867 4.574748 1.139201 2.099748
9900.0 1.300196 4.628555 1.151325 2.123375
10000.0 1.312208 4.68192 1.164122 2.147387
10100.0 1.323828 4.740586 1.176438 2.167532
10200.0 1.338159 4.812294 1.191371 2.186443
10300.0 1.352044 4.868574 1.202494 2.206701
10400.0 1.364612 4.927157 1.214754 2.227431
10500.0 1.37904 4.984909 1.235789 2.24964
10600.0 1.391521 5.040006 1.255761 2.286574
10700.0 1.405112 5.096323 1.268728 2.313389
10800.0 1.418812 5.1528 1.278992 2.339147
10900.0 1.431652 5.206442 1.289353 2.364366
11000.0 1.444636 5.262409 1.299768 2.390321
11100.0 1.456717 5.316772 1.311577 2.413392
11200.0 1.468874 5.371139 1.32214 2.435533
11300.0 1.484684 5.425521 1.33268 2.458753
11400.0 1.497562 5.478853 1.344798 2.481797
11500.0 1.510859 5.534577 1.357429 2.503604
11600.0 1.524295 5.588278 1.368943 2.523606
11700.0 1.537889 5.657097 1.379885 2.54815
11800.0 1.549893 5.718625 1.392039 2.568036
11900.0 1.561988 5.79962 1.404902 2.590658
12000.0 1.57609 5.866264 1.415676 2.612697
12100.0 1.588363 5.938165 1.426817 2.636
12200.0 1.600617 6.009975 1.438576 2.65956
12300.0 1.611714 6.081051 1.450172 2.688987
12400.0 1.623976 6.139961 1.461681 2.714286
12500.0 1.635136 6.194804 1.474063 2.73648
12600.0 1.646588 6.249212 1.48425 2.757222
12700.0 1.659087 6.302484 1.49654 2.781183
12800.0 1.670731 6.35447 1.508025 2.804588
12900.0 1.682393 6.40886 1.520197 2.824155
13000.0 1.694004 6.476129 1.532326 2.844234
13100.0 1.706202 6.53711 1.544685 2.8648
13200.0 1.716975 6.595326 1.555621 2.886568
13300.0 1.729881 6.66148 1.566187 2.907396
13400.0 1.741295 6.724682 1.577877 2.927643
13500.0 1.752179 6.781391 1.588439 2.948922
13600.0 1.766057 6.837929 1.599352 2.969713
13700.0 1.777555 6.892283 1.610094 2.992791
13800.0 1.789003 6.948317 1.621121 3.013557
13900.0 1.800607 7.00177 1.631674 3.032811
14000.0 1.814013 7.060364 1.644319 3.052947
14100.0 1.82954 7.1239 1.657529 3.072994
14200.0 1.840724 7.201975 1.667893 3.093568
14300.0 1.851892 7.256631 1.678612 3.115654
14400.0 1.864355 7.31444 1.690052 3.13829
14500.0 1.877732 7.369698 1.70112 3.157509
14600.0 1.890396 7.425219 1.711873 3.177594
14700.0 1.901363 7.481914 1.723382 3.196996
14800.0 1.912532 7.537311 1.734071 3.222197
14900.0 1.925402 7.594823 1.74506 3.242046
15000.0 1.93679 7.710125 1.75768 3.264923
15100.0 1.947787 7.796967 1.770256 3.283824
15200.0 1.960257 7.864442 1.783728 3.304032
15300.0 1.972194 7.926556 1.798005 3.325703
15400.0 1.98378 7.990563 1.81235 3.347028
15500.0 1.99559 8.052324 1.82436 3.36758
15600.0 2.00825 8.113599 1.835122 3.387639
15700.0 2.020967 8.173234 1.844921 3.408364
15800.0 2.0321 8.231007 1.854986 3.429191
15900.0 2.043411 8.289339 1.86601 3.451268
16000.0 2.056472 8.347804 1.877713 3.470308
16100.0 2.067511 8.405796 1.888884 3.490154
16200.0 2.080416 8.462405 1.899391 3.509098
16300.0 2.10493 8.518966 1.910512 3.530014
16400.0 2.116271 8.573892 1.921062 3.550232
16500.0 2.128378 8.632358 1.930865 3.572486
16600.0 2.141253 8.692246 1.942524 3.592328
16700.0 2.153408 8.7555 1.956719 3.612942
16800.0 2.164247 8.836196 1.969285 3.632321
16900.0 2.176204 8.894205 1.979467 3.652723
17000.0 2.187926 8.95402 1.989728 3.67262
17100.0 2.200066 9.035198 1.999772 3.692327
17200.0 2.212506 9.463717 2.010969 3.712678
17300.0 2.223966 10.085989 2.021031 3.731695
17400.0 2.235072 10.641518 2.032382 3.753451
17500.0 2.246065 11.180304 2.043045 3.774213
17600.0 2.258318 11.303158 2.055232 3.794793
17700.0 2.270019 11.435286 2.067995 3.814548
17800.0 2.281168 11.529144 2.081658 3.836224
17900.0 2.293655 11.627901 2.09256 3.855589
18000.0 2.305616 11.96927 2.102642 3.877724
18100.0 2.316956 12.768256 2.115876 3.897575
18200.0 2.329246 13.470543 2.12747 3.921346
18300.0 2.340442 13.972149 2.14107 3.943688
18400.0 2.351391 14.116608 2.158668 3.964599
18500.0 2.36297 14.214188 2.169559 3.983897
18600.0 2.375188 14.331713 2.179676 4.003171
18700.0 2.389237 14.423734 2.193891 4.025348
18800.0 2.402755 15.092899 2.206117 4.045179
18900.0 2.41706 15.818439 2.216451 4.064294
19000.0 2.430031 16.576344 2.229426 4.086959
19100.0 2.44132 17.112903 2.239663 4.107177
19200.0 2.456197 17.246091 2.2526 4.126693
19300.0 2.471904 17.345282 2.265066 4.149746
19400.0 2.484088 17.4615 2.277761 4.172083
19500.0 2.49774 17.560548 2.28842 4.192784
19600.0 2.510913 17.648331 2.298721 4.217127
19700.0 2.52618 17.72786 2.309035 4.239509
19800.0 2.542305 17.808156 2.319638 4.25881
19900.0 2.557513 17.893345 2.331272 4.281319
20000.0 2.572066 17.970128 2.341511 4.302279
20100.0 2.584144 18.052247 2.352553 4.321987
20200.0 2.598017 18.11882 2.362901 4.345408
20300.0 2.612502 18.185551 2.373877 4.364821
20400.0 2.626328 18.249911 2.386204 4.383737
20500.0 2.641046 18.31336 2.397534 4.405631
20600.0 2.656406 18.371661 2.409384 4.429527
20700.0 2.671047 18.429107 2.420433 4.449021
20800.0 2.683414 18.486479 2.430909 4.468913
20900.0 2.697918 18.543674 2.442566 4.490611
21000.0 2.714734 18.602768 2.453743 4.510458
21100.0 2.727464 18.661125 2.465589 4.531247
21200.0 2.738933 18.722623 2.478089 4.553541
21300.0 2.750094 18.781292 2.490029 4.573938
21400.0 2.761921 18.84118 2.50039 4.593411
21500.0 2.77315 18.903103 2.510955 4.616538
21600.0 2.784012 18.963046 2.521578 4.638805
21700.0 2.795505 19.025584 2.531757 4.658356
21800.0 2.808725 19.09222 2.544333 4.682326
21900.0 2.819832 19.155715 2.557175 4.703903
22000.0 2.833234 19.219962 2.569555 4.724489
22100.0 2.847187 19.290006 2.579963 4.746359
22200.0 2.859834 19.346783 2.591164 4.767279
22300.0 2.872086 19.409269 2.601659 4.787599
22400.0 2.885483 19.468393 2.613066 4.808276
22500.0 2.898266 19.527871 2.624754 4.83125
22600.0 2.910657 19.598949 2.635587 4.852121
22700.0 2.922933 19.663974 2.647622 4.87393
22800.0 2.934635 19.726508 2.657466 4.895903
22900.0 2.948253 19.790261 2.670786 4.918256
23000.0 2.960993 19.851453 2.682712 4.941975
23100.0 2.973032 19.923275 2.694024 4.963463
23200.0 2.985655 20.453488 2.704864 4.984109
23300.0 2.998225 21.247492 2.715026 5.004731
23400.0 3.010647 21.871442 2.727213 5.029522
23500.0 3.023216 22.350006 2.73946 5.048372
23600.0 3.035407 22.480621 2.763478 5.071798
23700.0 3.048455 22.876057 2.778354 5.094582
23800.0 3.061454 23.628723 2.791913 5.114559
23900.0 3.074308 24.345712 2.801474 5.134511
24000.0 3.086172 24.970451 2.810902 5.155359
24100.0 3.098683 25.098042 2.821591 5.175422
24200.0 3.111183 25.195778 2.831106 5.196672
24300.0 3.124069 25.287112 2.847252 5.219038
24400.0 3.136547 25.91956 2.85994 5.239784
24500.0 3.149511 26.643835 2.870753 5.261166
24600.0 3.162033 27.383169 2.882148 5.283006
24700.0 3.175177 28.209933 2.896357 5.305008
24800.0 3.187399 28.389276 2.910128 5.324533
24900.0 3.199671 28.459881 2.920875 5.347352
25000.0 3.212043 28.537153 2.932965 5.368132
25100.0 3.224206 28.609224 2.949484 5.388373
25200.0 3.236854 28.690397 2.96933 5.409055
25300.0 3.248927 28.761201 2.987745 5.43243
25400.0 3.261373 28.838303 3.000226 5.45354
25500.0 3.273583 28.908394 3.013458 5.474343
25600.0 3.286642 28.977936 3.026126 5.494139
25700.0 3.299195 29.048645 3.040462 5.514256
25800.0 3.312054 29.114886 3.053404 5.536539
25900.0 3.325541 29.187551 3.065235 5.55672
26000.0 3.338426 29.258388 3.076123 5.577715
26100.0 3.35116 29.328237 3.086639 5.598713
26200.0 3.365313 29.398732 3.101711 5.624202
26300.0 3.379038 29.464444 3.11719 5.645955
26400.0 3.392571 29.533961 3.128852 5.665696
26500.0 3.405566 29.602852 3.141783 5.686211
26600.0 3.417885 29.667957 3.154069 5.707662
26700.0 3.430932 29.743335 3.165659 5.728776
26800.0 3.444296 29.810186 3.177622 5.750136
26900.0 3.456961 29.881227 3.189623 5.770741
27000.0 3.469465 29.944683 3.201701 5.791909
27100.0 3.482118 30.00837 3.21191 5.814184
27200.0 3.495721 30.076207 3.222634 5.836267
27300.0 3.508448 30.147123 3.234081 5.858337
27400.0 3.52108 30.209464 3.245549 5.877918
27500.0 3.533394 30.271591 3.2571 5.89715
27600.0 3.545916 30.343968 3.270145 5.919984
27700.0 3.558223 30.411666 3.279856 5.939831
27800.0 3.56952 30.485443 3.290878 5.959952
27900.0 3.58116 30.552233 3.305769 5.982607
28000.0 3.59334 30.621303 3.315711 6.004743
28100.0 3.605684 30.692953 3.326061 6.023849
28200.0 3.617323 30.759346 3.340436 6.043363
28300.0 3.629718 30.842206 3.350352 6.063195
28400.0 3.641897 30.913242 3.362979 6.082452
28500.0 3.654138 30.976192 3.377208 6.105395
28600.0 3.665953 31.039982 3.388529 6.125256
28700.0 3.678243 31.108285 3.399074 6.146657
28800.0 3.690324 31.184391 3.409479 6.167363
28900.0 3.701849 31.260587 3.422584 6.189641
29000.0 3.713863 31.343458 3.435163 6.210614
29100.0 3.726355 31.411315 3.448202 6.234116
29200.0 3.739091 31.479374 3.460561 6.253026
29300.0 3.751149 31.548382 3.472333 6.27421
29400.0 3.763104 31.617849 3.482347 6.294505
29500.0 3.774763 31.691442 3.493218 6.316671
29600.0 3.785736 31.753827 3.50669 6.342142
29700.0 3.798077 31.817378 3.51776 6.369873
29800.0 3.812753 31.891325 3.530207 6.390412
29900.0 3.824778 31.9609 3.541954 6.409289
30000.0 3.8365 32.044116 3.552186 6.431582
30100.0 3.848918 32.125258 3.566329 6.451839
30200.0 3.860989 32.207003 3.57859 6.472144
30300.0 3.872962 32.294246 3.591108 6.493318
30400.0 3.884398 32.382135 3.603778 6.515124
30500.0 3.896506 32.481604 3.614778 6.53548
30600.0 3.907978 32.584416 3.624824 6.555475
30700.0 3.919564 32.6613 3.639059 6.579343
30800.0 3.931857 32.741387 3.650359 6.601108
30900.0 3.94354 32.813888 3.663156 6.619763
31000.0 3.95505 32.891809 3.674815 6.642461
31100.0 3.966625 32.967959 3.686482 6.663935
31200.0 3.978418 33.048304 3.701667 6.682989
31300.0 3.990068 33.124915 3.714391 6.705319
31400.0 4.001676 33.209691 3.725162 6.725567
31500.0 4.013925 33.289861 3.736745 6.744303
31600.0 4.026191 33.365625 3.746852 6.769832
31700.0 4.039119 33.438427 3.758543 6.789337
31800.0 4.050814 33.513045 3.770493 6.809956
31900.0 4.062764 33.576565 3.783286 6.831407
32000.0 4.074562 33.639394 3.796804 6.852707
32100.0 4.085596 33.703535 3.808916 6.872267
32200.0 4.09743 33.792204 3.818294 6.896069
32300.0 4.108976 33.880921 3.830187 6.9165
32400.0 4.120408 33.937742 3.844886 6.936785
32500.0 4.132243 33.994333 3.855714 6.960389
32600.0 4.14417 34.051558 3.869998 6.980223
32700.0 4.155863 34.113937 3.881804 7.002021
32800.0 4.167203 34.173411 3.89363 7.023134
32900.0 4.179518 34.235105 3.905027 7.042125
33000.0 4.19175 34.293764 3.914723 7.064357
33100.0 4.204905 34.356467 3.926487 7.085701
33200.0 4.217432 34.420302 3.937603 7.107963
33300.0 4.229664 34.489093 3.948019 7.127249
33400.0 4.241525 34.549921 3.963356 7.147031
33500.0 4.253502 34.613483 3.979381 7.169801
33600.0 4.265313 34.672364 3.992394 7.19018
33700.0 4.278178 34.735464 4.003362 7.210565
33800.0 4.289968 34.81814 4.013944 7.233482
33900.0 4.301353 34.905819 4.025584 7.255112
34000.0 4.313179 34.97573 4.038034 7.274023
34100.0 4.324977 35.051243 4.049669 7.294147
34200.0 4.336309 35.124988 4.062102 7.31477
34300.0 4.348113 35.204216 4.074673 7.341319
34400.0 4.360507 35.28836 4.087252 7.363218
34500.0 4.372454 35.363846 4.098374 7.387144
34600.0 4.38389 35.432216 4.110161 7.406627
34700.0 4.395609 35.508354 4.123504 7.426414
34800.0 4.407328 35.590458 4.134691 7.451225
34900.0 4.418075 35.666735 4.145692 7.472465
35000.0 4.429554 35.751119 4.157909 7.492231
35100.0 4.441029 35.829194 4.171064 7.51487
35200.0 4.451848 35.906356 4.182181 7.536408
35300.0 4.46386 35.971154 4.198719 7.555166
35400.0 4.47552 36.059244 4.212594 7.577728
35500.0 4.48702 36.132179 4.224916 7.598096
35600.0 4.498895 36.199928 4.236939 7.619275
35700.0 4.510597 36.271777 4.251623 7.642767
35800.0 4.522442 36.356346 4.265565 7.666106
35900.0 4.533839 36.427889 4.277072 7.689257
36000.0 4.545547 36.494124 4.28864 7.714072
36100.0 4.557187 36.550428 4.303967 7.73514
36200.0 4.568073 36.614857 4.318548 7.755277
36300.0 4.579546 36.67354 4.329646 7.775619
36400.0 4.590995 36.736549 4.34296 7.79687
36500.0 4.60277 36.796476 4.358953 7.818002
36600.0 4.614899 36.860943 4.370317 7.839476
36700.0 4.626953 36.9348 4.381068 7.859681
36800.0 4.639387 37.002024 4.39439 7.880788
36900.0 4.651072 37.076529 4.406569 7.902509
37000.0 4.664737 37.148866 4.417299 7.925152
37100.0 4.67778 37.222931 4.431957 7.947326
37200.0 4.689599 37.300153 4.444886 7.96976
37300.0 4.701221 37.369528 4.458865 7.990462
37400.0 4.713285 37.441048 4.469948 8.01023
37500.0 4.725052 37.518764 4.480761 8.031154
37600.0 4.736736 37.594954 4.496485 8.050327
37700.0 4.748433 37.665192 4.51364 8.069242
37800.0 4.760106 37.736641 4.526891 8.089892
37900.0 4.772239 37.815448 4.539019 8.113638
38000.0 4.783779 37.888056 4.550914 8.135509
38100.0 4.795898 37.961082 4.561309 8.155197
38200.0 4.808015 38.03607 4.574673 8.176834
38300.0 4.820675 38.110765 4.586545 8.198506
38400.0 4.831561 38.183352 4.598047 8.220758
38500.0 4.842883 38.258676 4.6101 8.242423
38600.0 4.854299 38.328072 4.623259 8.263749
38700.0 4.865328 38.402071 4.634027 8.28571
38800.0 4.877138 38.473164 4.647862 8.309142
38900.0 4.889416 38.548329 4.658624 8.331023
39000.0 4.900428 38.621444 4.671905 8.351595
39100.0 4.912091 38.692288 4.682429 8.375344
39200.0 4.923633 38.762775 4.69425 8.395538
39300.0 4.934883 38.833441 4.705617 8.414166
39400.0 4.946818 38.901185 4.715688 8.437709
39500.0 4.958984 38.967633 4.727407 8.458753
39600.0 4.970366 39.039227 4.738543 8.480305
39700.0 4.981936 39.109601 4.749481 8.502249
39800.0 4.994111 39.182397 4.760946 8.52358
39900.0 5.005952 39.259116 4.773673 8.54489
40000.0 5.017355 39.33412 4.785084 8.566911
40100.0 5.029528 39.405186 4.798441 8.588273
40200.0 5.041517 39.47621 4.809024 8.607413
40300.0 5.053393 39.545933 4.819827 8.629782
40400.0 5.065034 39.60387 4.830399 8.649733
40500.0 5.077267 39.660402 4.842335 8.669519
40600.0 5.08947 39.721041 4.854889 8.690223
40700.0 5.101326 39.781865 4.866205 8.715134
40800.0 5.114057 39.839573 4.879747 8.737645
40900.0 5.12698 39.898085 4.891621 8.762253
41000.0 5.139913 39.957307 4.90327 8.784574
41100.0 5.152257 40.013658 4.915652 8.804694
41200.0 5.164363 40.072922 4.931171 8.825136
41300.0 5.176118 40.129737 4.943538 8.845034
41400.0 5.187961 40.18655 4.955726 8.867839
41500.0 5.200031 40.241895 4.967896 8.887069
41600.0 5.212425 40.296611 4.979041 8.906855
41700.0 5.224804 40.352971 4.989823 8.927716
41800.0 5.236698 40.406657 5.000628 8.953358
41900.0 5.248618 40.462704 5.012894 8.972379
42000.0 5.260703 40.525035 5.026658 8.992353
42100.0 5.272144 40.5862 5.038435 9.013773
42200.0 5.283825 40.647628 5.049651 9.033487
42300.0 5.295704 40.710088 5.060675 9.0531
42400.0 5.307735 40.768295 5.072642 9.077284
42500.0 5.318792 40.82815 5.084033 9.097037
42600.0 5.330762 40.891309 5.094841 9.118216
42700.0 5.342393 40.950519 5.106588 9.137462
42800.0 5.354186 41.0138 5.117759 9.159133
42900.0 5.365208 41.073726 5.128534 9.179216
43000.0 5.377077 41.131365 5.140689 9.200933
43100.0 5.389097 41.189095 5.152542 9.223547
43200.0 5.401986 41.252498 5.163023 9.245503
43300.0 5.414243 41.308891 5.175329 9.279773
43400.0 5.426329 41.370046 5.186546 9.301654
43500.0 5.438725 41.426599 5.196853 9.326439
43600.0 5.450725 41.485355 5.210079 9.346154
43700.0 5.463521 41.545642 5.2208 9.364574
43800.0 5.476283 41.60468 5.232219 9.388737
43900.0 5.48912 41.661565 5.246283 9.408117
44000.0 5.501944 41.722544 5.257069 9.429452
44100.0 5.515186 41.778829 5.267972 9.452399
44200.0 5.528495 41.835393 5.279317 9.474284
44300.0 5.541751 41.895297 5.292297 9.496289
44400.0 5.554912 41.948953 5.302943 9.518133
44500.0 5.566773 42.007966 5.312928 9.538924
44600.0 5.579276 42.065234 5.32504 9.558133
44700.0 5.591599 42.123349 5.336062 9.578699
44800.0 5.60362 42.184354 5.348569 9.600357
44900.0 5.615143 42.321474 5.360117 9.619601
45000.0 5.626975 42.424798 5.372745 9.641866
45100.0 5.638883 42.491827 5.383385 9.663553
45200.0 5.650481 42.557551 5.395007 9.68264
45300.0 5.663164 42.622813 5.406235 9.702708
45400.0 5.675788 42.681833 5.41752 9.72993
45500.0 5.688296 42.740275 5.427899 9.751008
45600.0 5.700529 42.79671 5.439417 9.772469
45700.0 5.713464 42.85417 5.451377 9.794534
45800.0 5.726326 42.910451 5.464774 9.813761
45900.0 5.739465 42.96313 5.47616 9.834489
46000.0 5.752101 43.021728 5.488835 9.855533
46100.0 5.764054 43.077432 5.50032 9.874732
46200.0 5.776027 43.138178 5.512655 9.896427
46300.0 5.787823 43.19964 5.52356 9.917522
46400.0 5.800903 43.256441 5.536558 9.937218
46500.0 5.813922 43.313963 5.548378 9.958274
46600.0 5.826636 43.372391 5.559562 9.978135
46700.0 5.838241 43.510539 5.571241 9.999177
46800.0 5.849537 43.593121 5.581759 10.019583
46900.0 5.861414 43.653481 5.595139 10.038678
47000.0 5.873628 43.711536 5.607711 10.058647
47100.0 5.884616 43.769395 5.619729 10.079495
47200.0 5.896237 43.827747 5.631286 10.099403
47300.0 5.907965 43.883887 5.643928 10.121999
47400.0 5.918919 43.939515 5.657375 10.143039
47500.0 5.931107 43.995941 5.669748 10.164497
47600.0 5.943363 44.056918 5.680279 10.183234
47700.0 5.955604 44.114512 5.691082 10.204888
47800.0 5.967549 44.175727 5.702876 10.229284
47900.0 5.979945 44.231765 5.71321 10.247687
48000.0 5.992937 44.289034 5.724492 10.267682
48100.0 6.006096 44.345811 5.735822 10.290866
48200.0 6.018649 44.403595 5.746499 10.313477
48300.0 6.031918 44.462142 5.758165 10.334486
48400.0 6.045344 44.519537 5.771579 10.35576
48500.0 6.059231 44.577265 5.781483 10.379351
48600.0 6.072816 44.634918 5.794481 10.401115
48700.0 6.086068 44.693519 5.807093 10.421614
48800.0 6.099577 44.752525 5.819275 10.441649
48900.0 6.113064 44.808825 5.833303 10.464358
49000.0 6.126993 44.864829 5.843932 10.489383
49100.0 6.141056 44.92242 5.854324 10.509615
49200.0 6.154667 44.979006 5.866011 10.529838
49300.0 6.166899 45.035162 5.877542 10.550007
49400.0 6.17917 45.091908 5.888322 10.570042
49500.0 6.191852 45.14882 5.900663 10.595765
49600.0 6.204645 45.20506 5.912463 10.616946
49700.0 6.217609 45.262159 5.923544 10.63818
49800.0 6.231677 45.320583 5.93595 10.657832
49900.0 6.245262 45.377046 5.947072 10.680602
50000.0 6.258979 45.43443 5.958242 10.70167
50100.0 6.273341 45.491853 5.970634 10.723069
50200.0 6.286767 45.553329 5.982169 10.74615
50300.0 6.300049 45.614322 5.994724 10.767246
50400.0 6.314075 45.673502 6.005952 10.786069
50500.0 6.325917 45.729796 6.016914 10.809924
50600.0 6.338141 45.787072 6.028614 10.831427
50700.0 6.349628 45.844614 6.042389 10.851993
50800.0 6.361506 45.899546 6.05572 10.872056
50900.0 6.373434 45.957688 6.06885 10.895278
51000.0 6.385146 46.014165 6.079652 10.914115
51100.0 6.397207 46.072671 6.110581 10.936123
51200.0 6.408981 46.129322 6.122073 10.959454
51300.0 6.420359 46.184451 6.134147 10.978969
51400.0 6.432266 46.24387 6.145894 10.999249
51500.0 6.444506 46.30111 6.156729 11.021453
51600.0 6.456907 46.358942 6.167682 11.040961
51700.0 6.469443 46.415383 6.178785 11.061424
51800.0 6.481808 46.472181 6.190595 11.08147
51900.0 6.494881 46.528077 6.201467 11.102723
52000.0 6.507749 46.584741 6.214168 11.122507
52100.0 6.518825 46.641636 6.225755 11.144839
52200.0 6.531052 46.699433 6.237524 11.164573
52300.0 6.543019 46.759253 6.249409 11.187956
52400.0 6.555258 46.815102 6.260281 11.208644
52500.0 6.567595 46.874465 6.272037 11.230584
52600.0 6.580052 46.930166 6.282517 11.25238
52700.0 6.592688 46.985687 6.294825 11.274417
52800.0 6.605359 47.04496 6.307272 11.297466
52900.0 6.61647 47.105367 6.318355 11.318576
53000.0 6.628307 47.162186 6.331039 11.340912
53100.0 6.640911 47.222854 6.342278 11.36496
53200.0 6.653635 47.283598 6.353643 11.385261
53300.0 6.665881 47.3386 6.365911 11.405659
53400.0 6.678192 47.399272 6.378056 11.426222
53500.0 6.690705 47.457681 6.390268 11.44656
53600.0 6.702689 47.523825 6.401902 11.467472
53678.0 6.71301 47.572709 6.410459 11.487268


==> farm_cnt.txt <==
cnt ea eb ga gb
100.0 0.049772 0.016527 0.059625 0.010423
200.0 0.089087 0.055521 0.090365 0.030012
300.0 0.131076 0.095855 0.119796 0.057958
400.0 0.178721 0.144436 0.153893 0.085843
500.0 0.219631 0.195964 0.178573 0.11837
600.0 0.272519 0.259979 0.208716 0.155557
700.0 0.321798 0.323168 0.238861 0.196365
800.0 0.371353 0.391144 0.269098 0.237721
900.0 0.432571 0.466083 0.307835 0.284192
1000.0 0.49737 0.544223 0.350597 0.333379
1100.0 0.545414 0.627797 0.385195 0.387581
1200.0 0.61094 0.720301 0.465502 0.443891
1300.0 0.662282 0.824845 0.572961 0.503834
1400.0 0.711438 0.942509 0.653989 0.574734
1500.0 0.759073 1.07942 0.715602 0.652558
1600.0 0.814548 1.251859 0.779893 0.722118
1700.0 0.866961 1.372171 0.838348 0.795769
1800.0 0.912577 1.48541 0.895995 0.873115
1900.0 0.957524 1.601538 0.945289 0.954663
2000.0 1.008327 1.725427 0.997047 1.035359
2100.0 1.062477 1.849498 1.059837 1.14416
2200.0 1.122168 1.980159 1.128447 1.241269
2300.0 1.178599 2.113055 1.184779 1.342901
2400.0 1.263032 2.253121 1.23826 1.442995
2500.0 1.343805 2.393665 1.305091 1.54335
2600.0 1.407527 2.537917 1.360783 1.644291
2700.0 1.492907 2.688154 1.427465 1.750185
2800.0 1.650076 2.849606 1.478555 1.852876
2900.0 1.754971 3.010343 1.570334 1.96835
3000.0 1.828555 3.181959 1.640958 2.085243
3100.0 1.904571 3.364524 1.705157 2.211441
3200.0 1.981102 3.54747 1.779601 2.343883
3300.0 2.059302 3.743575 1.847532 2.481453
3400.0 2.150387 3.934017 1.921344 2.606088
3500.0 2.242626 4.132933 1.993954 2.754165
3600.0 2.316974 4.339928 2.083261 2.902339
3700.0 2.382818 4.543136 2.140808 3.053393
3800.0 2.464761 4.768125 2.205861 3.210869
3900.0 2.539854 4.981805 2.269185 3.364853
4000.0 2.626509 5.202502 2.343545 3.530336
4100.0 2.712331 5.425467 2.412321 3.706611
4143.0 2.751129 5.519142 2.447484 3.781097


==> gini_approx.txt <==
alpha bcnt time1 time2 q
0.01 11.73 0.7101235400000003 1.6994373699999996 1.0
0.1 10.32 0.2344643000000001 1.6994373699999996 1.0
0.2 9.33 0.22854197999999998 1.6994373699999996 1.0
0.3 8.23 0.22754009000000003 1.6994373699999996 1.0
0.4 7.6 0.23940879000000004 1.6994373699999996 1.0
0.5 7.06 0.22534628 1.6994373699999996 1.0
1.0 5.36 0.22716859999999997 1.6994373699999996 1.0
1.5 4.5 0.23225392999999997 1.6994373699999996 1.0
2.0 3.88 0.24371798000000006 1.6994373699999996 1.0
2.5 3.77 0.22834171999999991 1.6994373699999996 1.0
3.0 3.65 0.22928387000000006 1.6994373699999996 1.0
3.5 3.36 0.22969948 1.6994373699999996 1.0
4.0 2.98 0.23739744000000002 1.6994373699999996 1.0
4.5 2.97 0.23991143999999998 1.6994373699999996 1.0
5.0 2.96 0.23594342000000013 1.6994373699999996 1.0


==> gini_cnt.txt <==
cnt bcnt time1 time2 tr1 tr2
500.0 10.28 0.009466040000000002 0.01669357 0.018932080000000004 0.03338714
1000.0 10.24 0.01669025 0.05783335000000002 0.01669025 0.05783335000000002
1500.0 10.37 0.02428878999999999 0.12363523000000005 0.01619252666666666 0.0824234866666667
2000.0 10.35 0.0323427 0.19232280999999996 0.01617135 0.09616140499999998
2500.0 10.32 0.04102416 0.26610794000000004 0.016409663999999997 0.10644317600000001
3000.0 10.34 0.050272810000000015 0.34376838000000004 0.01675760333333334 0.11458946000000002
3500.0 10.3 0.06001634000000001 0.42430659999999987 0.017147525714285718 0.1212304571428571
4000.0 10.26 0.06980540999999996 0.5067729399999998 0.01745135249999999 0.12669323499999996
4500.0 10.27 0.08038796000000001 0.62107692 0.017863991111111113 0.13801709333333334
5000.0 10.26 0.09423649999999999 0.7752652699999996 0.018847299999999997 0.1550530539999999
5500.0 10.23 0.10800436999999995 0.8583333899999999 0.01963715818181817 0.15606061636363633
6000.0 10.26 0.12193175000000009 0.9412540400000005 0.020321958333333348 0.1568756733333334
6500.0 10.31 0.13320055 1.02453183 0.02049239230769231 0.15762028153846153
7000.0 10.35 0.14406193 1.10864004 0.020580275714285716 0.1583771485714286
7500.0 10.28 0.15498625000000005 1.1920946299999997 0.02066483333333334 0.15894595066666664
8000.0 10.3 0.1656360800000001 1.27541257 0.020704510000000013 0.15942657125
8500.0 10.32 0.17635593 1.3587127800000005 0.020747756470588234 0.15984856235294123
9000.0 10.3 0.18727065999999992 1.44222502 0.0208078511111111 0.16024722444444445
9500.0 10.31 0.19798018000000014 1.5260313000000003 0.02084001894736844 0.16063487368421056
10000.0 10.32 0.20889094 1.6096096299999996 0.020889094 0.16096096299999996


==> gini_noise.txt <==
ind dim nnz dens time1 time2
0 510.0 149989.0 0.029409607843137255 0.080137 0.082883
1 610.0 149736.0 0.02454688524590164 0.084765 0.093036
2 710.0 150077.0 0.021137605633802816 0.090519 0.133556
3 810.0 150583.0 0.018590493827160492 0.105256 0.122176
4 910.0 150118.0 0.016496483516483515 0.10293 0.137206
5 1010.0 150036.0 0.014855049504950495 0.101799 0.153698
6 1110.0 150463.0 0.013555225225225224 0.104817 0.165972
7 1210.0 150123.0 0.012406859504132232 0.118969 0.18054
8 1310.0 149945.0 0.01144618320610687 0.12775 0.193955
9 1410.0 150258.0 0.010656595744680851 0.227219 0.213237
10 1510.0 149597.0 0.009907086092715232 0.122232 0.22477
11 1610.0 149476.0 0.009284223602484471 0.126432 0.239408
12 1710.0 149298.0 0.008730877192982456 0.12244 0.254447
13 1810.0 150168.0 0.008296574585635359 0.133899 0.269485
14 1910.0 150071.0 0.007857120418848168 0.140277 0.281689
15 2010.0 150103.0 0.007467810945273632 0.134806 0.298023
16 2110.0 150240.0 0.007120379146919431 0.146558 0.402777
17 2210.0 150233.0 0.006797873303167421 0.129395 0.325488
18 2310.0 149269.0 0.006461861471861472 0.150545 0.34304
19 2410.0 150006.0 0.006224315352697096 0.230387 0.356064
20 2510.0 149691.0 0.005963784860557769 0.138209 0.371831
21 2610.0 149629.0 0.005732911877394636 0.14237 0.380127
22 2710.0 150120.0 0.005539483394833948 0.247903 0.396439
23 2810.0 149940.0 0.00533594306049822 0.140284 0.498043
24 2910.0 149654.0 0.005142749140893471 0.148747 0.422939
25 3010.0 150044.0 0.00498485049833887 0.204442 0.440101
26 3110.0 149733.0 0.004814565916398714 0.152011 0.550609
27 3210.0 149785.0 0.004666199376947041 0.154967 0.556082
28 3310.0 149760.0 0.004524471299093656 0.159453 0.484248
29 3410.0 150014.0 0.004399237536656891 0.158598 0.496307
30 3510.0 150147.0 0.004277692307692308 0.153667 0.605919
31 3610.0 149465.0 0.004140304709141274 0.153468 0.61674
32 3710.0 150211.0 0.0040488140161725064 0.157022 0.541451
33 3810.0 149933.0 0.003935249343832021 0.165042 0.557002
34 3910.0 149681.0 0.003828158567774936 0.266169 0.571247
35 4010.0 149882.0 0.003737705735660848 0.165262 0.688652
36 4110.0 150086.0 0.003651727493917275 0.166326 0.704767
37 4210.0 149876.0 0.00356 0.16704 0.701783
38 4310.0 150713.0 0.0034968213457076567 0.222661 0.658833
39 4410.0 150381.0 0.00341 0.211764 0.672433
40 4510.0 149314.0 0.0033107317073170733 0.167238 0.733017
41 4610.0 149697.0 0.0032472234273318874 0.260925 0.70013
42 4710.0 149202.0 0.003167770700636943 0.173335 0.708429
43 4810.0 150237.0 0.0031234303534303535 0.171701 0.733309
44 4910.0 150291.0 0.00306091649694501 0.178669 0.747568
45 5010.0 150164.0 0.0029972854291417167 0.173819 0.753031
46 5110.0 149870.0 0.002932876712328767 0.170039 0.777376
47 5210.0 150543.0 0.002889500959692898 0.179346 0.794109
48 5310.0 150022.0 0.0028252730696798492 0.187138 0.803175
49 5410.0 149860.0 0.002770055452865065 0.183722 0.835845
50 5510.0 150264.0 0.0027271143375680582 0.179882 0.914985
51 5610.0 150020.0 0.0026741532976827095 0.269005 0.929287
52 5710.0 150493.0 0.0026356042031523644 0.178688 0.943181
53 5810.0 150214.0 0.0025854388984509467 0.181642 0.956463
54 5910.0 149974.0 0.0025376311336717428 0.188539 0.973112
55 6010.0 149103.0 0.0024809151414309483 0.179173 0.988685
56 6110.0 150435.0 0.002462111292962357 0.185338 1.003675
57 6210.0 149574.0 0.0024085990338164253 0.184864 1.053737
58 6310.0 149986.0 0.0023769572107765454 0.186446 1.034022
59 6410.0 150104.0 0.0023417160686427458 0.184954 1.060219
60 6510.0 150942.0 0.0023186175115207375 0.188482 1.085346
61 6610.0 150278.0 0.0022734947049924356 0.188905 1.077987
62 6710.0 150493.0 0.0022428166915052163 0.183037 1.090341
63 6810.0 149483.0 0.0021950513950073423 0.189986 1.113208
64 6910.0 149958.0 0.0021701591895803185 0.190701 1.132434
65 7010.0 149495.0 0.002132596291012839 0.192066 1.139907
66 7110.0 150039.0 0.002110253164556962 0.192503 1.160109
67 7210.0 150301.0 0.002084618585298197 0.189851 1.173217
68 7310.0 149900.0 0.0020506155950752395 0.246727 1.219389
69 7410.0 149810.0 0.002021727395411606 0.194193 1.21635
70 7510.0 150299.0 0.002001318242343542 0.200112 1.297702
71 7610.0 149616.0 0.0019660446780551907 0.189917 1.246592
72 7710.0 150007.0 0.001945616083009079 0.195858 1.251373
73 7810.0 150123.0 0.0019221895006402048 0.196995 1.261838
74 7910.0 149510.0 0.0018901390644753477 0.199587 1.299394
75 8010.0 149654.0 0.0018683395755305868 0.201131 1.306721
76 8110.0 149860.0 0.001847842170160296 0.192438 1.311769
77 8210.0 149403.0 0.001819768574908648 0.193367 1.332247
78 8310.0 149690.0 0.001801323706377858 0.197338 1.342909
79 8410.0 149232.0 0.0017744589774078478 0.196864 1.363787
80 8510.0 149684.0 0.001758918918918919 0.189595 1.374087
81 8610.0 150199.0 0.001744471544715447 0.200176 1.386511
82 8710.0 149670.0 0.001718369690011481 0.199285 1.403158
83 8810.0 149769.0 0.001699988649262202 0.197948 1.419257
84 8910.0 150125.0 0.0016849046015712681 0.200171 1.431435
85 9010.0 149460.0 0.0016588235294117647 0.202605 1.449722
86 9110.0 149822.0 0.001644588364434687 0.202883 1.461886
87 9210.0 149981.0 0.001628458197611292 0.202736 1.476706
88 9310.0 149351.0 0.0016041997851772287 0.199226 1.494937
89 9410.0 150310.0 0.0015973432518597236 0.205943 1.576081
90 9510.0 149786.0 0.001575036803364879 0.19526 1.533568
91 9610.0 149532.0 0.0015560041623309054 0.198068 1.547709
92 9710.0 149765.0 0.001542378990731205 0.2014 1.559436
93 9808.0 149756.0 0.0015268760195758565 0.213809 1.570699
94 9910.0 149905.0 0.0015126639757820383 0.205128 1.591462
95 10010.0 150313.0 0.0015016283716283716 0.213582 1.594651


==> news20_cnt.txt <==
cnt ea eb ga gb
100.0 0.157382 0.113061 0.243989 0.04113
200.0 0.267803 0.408447 0.323366 0.234268
300.0 0.388724 0.867734 0.394762 0.470291
400.0 0.489631 1.443004 0.457073 0.803045
500.0 0.58657 2.13788 0.518337 1.214372
600.0 0.690622 2.939169 0.587493 1.713604
700.0 0.797031 3.840878 0.655912 2.278504
800.0 0.893211 4.862162 0.722071 2.915425
900.0 0.99103 5.960681 0.805282 3.609773
1000.0 1.089164 7.157271 0.876041 4.358248
1100.0 1.195289 8.454481 0.961204 5.177947
1200.0 1.307536 9.868435 1.058811 6.067539
1300.0 1.425403 11.394728 1.151039 7.023894
1400.0 1.523009 13.061483 1.229182 8.049206
1500.0 1.655486 14.783288 1.323826 9.139813
1600.0 1.787345 16.663222 1.419709 10.27584
1700.0 1.907489 18.6268 1.508139 11.47919
1800.0 2.030659 20.735881 1.605928 12.769223
1900.0 2.164217 22.948888 1.71652 14.114488
2000.0 2.279923 25.256096 1.810885 15.503737
2100.0 2.388083 27.692109 1.899111 16.947084
2200.0 2.519903 30.428036 2.005609 18.447303
2300.0 2.655798 33.168898 2.098741 20.02716
2400.0 2.847543 36.092597 2.230293 21.612103
2500.0 3.004907 39.16683 2.396974 23.235244
2600.0 3.140503 42.10852 2.565396 24.894198
2700.0 3.287863 45.182075 2.678406 26.611576
2800.0 3.402469 48.201473 2.786538 28.366891
2900.0 3.524343 51.366082 2.890575 30.161344
3000.0 3.652882 54.558407 2.987864 32.01648
3100.0 3.808987 57.836646 3.108686 33.978971
3200.0 3.984478 61.337685 3.249275 35.974035
3300.0 4.110725 64.807489 3.380688 38.042457
3400.0 4.229564 68.315884 3.485288 40.091775
3500.0 4.862176 71.889267 3.779536 42.19607
3600.0 5.063793 75.504739 3.92308 44.328974
3700.0 5.217204 79.22386 4.038507 46.485173
3800.0 5.395613 83.041485 4.168044 48.727565
3900.0 5.540359 86.994544 4.276363 51.024386
4000.0 5.663594 91.141672 4.431349 53.31676
4100.0 5.848704 95.360807 4.602511 55.72419
4200.0 6.110133 99.591254 4.724072 58.080716
4300.0 6.265039 103.886619 4.850575 60.479801
4400.0 6.432675 108.222375 4.9854 62.974656
4500.0 6.593458 112.685684 5.113685 65.485565
4600.0 6.77372 116.961843 5.26942 68.008323
4700.0 6.928198 121.405139 5.408496 70.55971
4800.0 7.071397 125.452677 5.53454 73.409643
4900.0 7.244095 129.613145 5.689659 76.528856
5000.0 7.370546 133.968674 5.81634 79.370317
5100.0 7.509295 138.809872 5.942247 82.163677
5200.0 7.629858 143.288723 6.070841 85.044494
5300.0 7.761336 147.963192 6.214284 87.856897
5400.0 7.921564 152.928349 6.351807 90.887397
5500.0 8.070125 157.8522 6.475932 94.259093
5600.0 8.227144 162.88197 6.618018 97.258771
5700.0 8.382951 167.982956 6.75677 100.13446
5800.0 8.544345 173.081706 6.921864 102.986451
5900.0 8.711797 178.305051 7.106475 105.79039
6000.0 8.904702 183.471796 7.312108 108.739396
6100.0 9.070263 188.905643 7.47151 112.207177
6200.0 9.261891 194.395311 7.680624 115.369045
6300.0 9.404507 199.980363 7.831339 118.586299
6400.0 9.565096 205.570533 8.037055 121.683862
6500.0 9.703202 211.189746 8.158187 124.675583
6600.0 10.312705 216.862937 8.316038 128.304117
6700.0 10.52065 222.680678 8.466617 131.875757
6800.0 10.69011 228.471538 8.603331 135.327218
6900.0 10.928361 234.368894 8.773432 138.674967
7000.0 11.113925 240.26595 8.894343 142.326956
7100.0 11.347997 246.27417 9.05374 145.656903
7200.0 11.605982 252.295542 9.250063 149.159639
7300.0 11.879363 258.332316 9.438083 152.506105
7400.0 12.073201 264.465598 9.647759 155.864787
7500.0 12.22028 270.852488 9.771977 159.228666
7600.0 12.388081 277.183908 9.9101 162.57508
7700.0 12.561052 283.442836 10.047541 165.973911
7800.0 12.727684 289.782671 10.206253 169.421172
7900.0 12.886546 296.224998 10.342444 172.896325
8000.0 13.114694 302.674991 10.573974 176.349041
8100.0 13.301302 309.078025 10.765812 179.825986
8200.0 13.452753 315.468933 10.912037 183.305154
8300.0 13.76805 322.113271 11.049657 186.845554
8400.0 13.908503 328.614016 11.171234 190.388431
8500.0 14.063167 335.276854 11.307461 193.966554
8600.0 14.244116 341.946303 11.476899 197.525724
8700.0 14.428663 348.684794 11.699641 201.14747
8800.0 14.643645 355.822021 11.898723 204.855299
8900.0 14.82343 362.809341 12.061742 208.522077
9000.0 15.047816 369.973432 12.20579 212.214491
9100.0 15.216298 377.379602 12.356553 215.934334
9200.0 15.417135 384.765145 12.500975 219.308099
9300.0 15.628117 392.254335 12.684887 222.782261
9400.0 15.80379 399.815611 12.871318 226.685882
9500.0 16.034188 407.2562 13.07165 230.680735
9600.0 16.235763 414.590911 13.24759 234.564178
9700.0 16.489907 421.854727 13.466685 238.461205
9800.0 16.683388 429.173854 13.632326 242.374284
9900.0 16.857132 436.506692 13.774515 246.335055
10000.0 17.048636 443.965172 13.935947 250.298234
10100.0 17.256713 451.472626 14.11087 254.286014
10200.0 17.486378 458.97716 14.304165 258.322288
10300.0 17.690861 466.558006 14.484025 262.365935
10400.0 17.869247 474.10165 14.64868 266.411634
10500.0 18.051557 481.802098 14.805779 270.427339
10600.0 18.246607 489.357554 14.983511 274.669894
10700.0 18.398691 497.089374 15.12038 278.805332
10800.0 18.604352 504.846575 15.303635 282.917299
10900.0 18.778917 512.716005 15.473734 287.105797
11000.0 18.938235 520.561827 15.613077 291.306974
11100.0 19.096109 528.442907 15.765543 295.661679
11200.0 19.230306 536.333525 15.896854 300.1058
11300.0 19.400067 544.287049 16.038923 304.650495
11400.0 19.590771 552.242092 16.197027 309.09079
11500.0 19.823562 560.177649 16.412578 313.343706
11600.0 19.991169 568.129406 16.56901 317.62932
11700.0 20.275676 576.163917 16.808552 322.009162
11800.0 20.472062 584.25123 16.983418 326.367427
11900.0 20.628551 592.335951 17.115727 330.705929
12000.0 20.815248 600.512295 17.280969 335.092222
12100.0 21.058705 608.71418 17.498551 339.444604
12200.0 21.238437 616.997312 17.661781 343.80579
12300.0 21.438829 625.255499 17.858609 348.270614
12400.0 21.597508 633.685535 18.014896 352.813595
12500.0 21.758531 642.013388 18.160861 357.177798
12600.0 21.956794 650.425155 18.328033 360.875721
12700.0 22.178382 658.812799 18.514806 364.618733
12800.0 22.351785 667.232673 18.654264 368.347503
12900.0 22.586001 675.600052 18.835878 372.136974
13000.0 22.833639 684.1384 19.04147 375.963882
13100.0 23.070954 692.654945 19.223297 379.753048
13200.0 23.310889 701.185479 19.406624 384.276024
13300.0 23.572746 709.808854 19.605555 388.833382
13400.0 23.760084 718.439024 19.760886 393.422579
13500.0 23.96612 727.100321 19.939933 398.007592
13600.0 24.400664 735.72668 20.127514 402.620059
13700.0 24.648274 744.387388 20.29427 407.255543
13800.0 24.823514 752.755816 20.426764 412.073716
13900.0 25.049315 760.791956 20.61761 416.747261
14000.0 25.34677 768.502069 20.848054 421.424947
14100.0 25.566795 776.736885 21.02872 426.12264
14200.0 25.828575 785.592711 21.209646 430.821082
14300.0 26.41348 794.46037 21.374752 435.693854
14400.0 26.709983 803.468781 21.586122 440.431457
14500.0 26.894136 812.520927 21.757962 445.186517
14600.0 27.080411 821.378718 21.906994 449.933253
14700.0 27.300674 830.371455 22.087999 454.753696
14800.0 27.479309 839.406225 22.235668 459.499657
14900.0 27.724027 848.646511 22.423897 464.295763
15000.0 27.912185 857.782507 22.586171 469.171876
15100.0 28.082918 866.960732 22.726192 473.815087
15200.0 28.296462 875.915621 22.902866 477.818074
15300.0 28.498806 884.948694 23.07642 481.847245
15400.0 28.682451 894.021063 23.22817 485.918069
15500.0 28.903216 903.096282 23.411372 490.364742
15600.0 29.045916 912.14912 23.530915 495.242623
15700.0 29.266009 921.259907 23.713062 500.214874
15800.0 29.46169 930.584763 23.864287 505.140443
15900.0 29.68075 939.840299 24.049947 510.020154
16000.0 29.904344 949.179386 24.240617 514.887985
16100.0 30.132205 958.444216 24.425582 519.829954
16200.0 30.382572 967.704924 24.640595 524.756217
16300.0 30.614864 976.977665 24.837049 529.693841
16400.0 30.824331 986.292965 25.012672 534.638225
16500.0 31.023697 995.693059 25.199708 539.530695
16600.0 31.238795 1004.975518 25.380984 544.480859
16700.0 31.449241 1014.259205 25.559213 549.429591
16800.0 31.632529 1023.532302 25.715067 554.444083
16900.0 31.87701 1032.942293 25.917554 559.548336
17000.0 32.079951 1042.276345 26.093163 564.65008
17100.0 32.304311 1051.675402 26.302474 569.746223
17200.0 32.51453 1060.725911 26.487716 574.896838
17300.0 32.709672 1069.489997 26.656537 580.051511
17400.0 32.916465 1078.607884 26.83721 585.177196
17500.0 33.144608 1087.688619 27.031315 590.396547
17600.0 33.34303 1097.302443 27.202245 595.413971
17700.0 33.530413 1106.887539 27.371939 599.550591
17800.0 33.751241 1116.492384 27.562573 603.728056
17900.0 33.941527 1125.98756 27.731744 607.867828
18000.0 34.19844 1135.481452 27.953089 612.027348
18100.0 34.383655 1144.984553 28.122358 616.213508
18200.0 34.637173 1154.584131 28.346938 620.437019
18300.0 34.867803 1164.078085 28.555318 624.636079
18400.0 35.05909 1173.485798 28.719411 628.822168
18500.0 35.230862 1183.022982 28.869781 633.017807
18600.0 35.449208 1192.615266 29.03854 637.209712
18700.0 35.824171 1202.493897 29.224639 641.414291
18800.0 36.188306 1212.32591 29.366726 645.649043
18900.0 36.415934 1221.992918 29.557695 650.23664
19000.0 36.626237 1231.594717 29.71038 655.361068
19100.0 36.954768 1241.104248 29.915148 660.389978
19200.0 37.32022 1250.706008 30.133878 665.518074
19300.0 37.571378 1260.272667 30.289028 670.599547
19400.0 37.83555 1269.895468 30.46235 675.649548
19500.0 38.148111 1278.820657 30.675106 680.72649
19600.0 38.380846 1288.439761 30.855915 685.820521
19700.0 38.656978 1298.097114 31.019729 690.890452
19800.0 38.891052 1307.751266 31.178921 695.971639
19900.0 39.167467 1317.274967 31.374051 701.01863
19996.0 39.346554 1326.520126 31.514202 705.94418


==> rs_cnt.txt <==
cnt ea eb ga gb
100.0 0.014039 0.007752 0.013153 0.003273
200.0 0.027275 0.021356 0.019664 0.009073
300.0 0.038353 0.041705 0.025079 0.016592
400.0 0.051375 0.06924 0.033341 0.026322
500.0 0.06276 0.101377 0.039303 0.037061
600.0 0.084886 0.142069 0.046736 0.049506
700.0 0.095213 0.182067 0.051862 0.062819
800.0 0.106351 0.224597 0.057486 0.076821
900.0 0.122732 0.272465 0.069134 0.093275
1000.0 0.135604 0.321481 0.075525 0.110268
1100.0 0.146615 0.371627 0.081915 0.129323
1200.0 0.159043 0.427767 0.088402 0.147593
1300.0 0.170327 0.495774 0.095587 0.165624
1400.0 0.182148 0.559577 0.102714 0.184691
1500.0 0.192285 0.621267 0.109214 0.203895
1600.0 0.203728 0.685872 0.116052 0.223729
1700.0 0.216312 0.780551 0.123542 0.243798
1800.0 0.226955 0.863295 0.131108 0.270462
1900.0 0.239181 0.938966 0.138134 0.291859
2000.0 0.252928 1.024882 0.146711 0.313252
2100.0 0.266713 1.106175 0.154865 0.335506
2200.0 0.280358 1.186244 0.16415 0.358059
2300.0 0.293436 1.26362 0.172542 0.380836
2400.0 0.305569 1.340881 0.180946 0.4036
2500.0 0.317324 1.418868 0.188247 0.427502
2600.0 0.331259 1.502241 0.197131 0.453095
2700.0 0.344083 1.596184 0.206038 0.478418
2800.0 0.356037 1.685847 0.213928 0.502689
2900.0 0.367685 1.772974 0.221762 0.528087
3000.0 0.37808 1.859241 0.229435 0.552631
3100.0 0.393022 1.946076 0.23862 0.578605
3200.0 0.407463 2.035736 0.248025 0.604096
3300.0 0.420313 2.132479 0.2565 0.630313
3400.0 0.4337 2.221382 0.265749 0.656688
3500.0 0.445698 2.307596 0.273811 0.682722
3600.0 0.458785 2.396252 0.283033 0.709016
3700.0 0.471742 2.483314 0.291061 0.736254
3800.0 0.484425 2.582729 0.300249 0.764338
3900.0 0.499316 2.681355 0.308627 0.79163
4000.0 0.516554 2.777661 0.318352 0.820055
4100.0 0.533463 2.873777 0.327187 0.84847
4200.0 0.551075 2.968672 0.336847 0.877905
4300.0 0.564559 3.066347 0.345935 0.905832
4400.0 0.578995 3.172709 0.355207 0.934625
4500.0 0.593332 3.272972 0.364617 0.963251
4600.0 0.604968 3.370167 0.372822 0.992651
4700.0 0.617149 3.466133 0.381554 1.020937
4800.0 0.63126 3.560054 0.391075 1.051263
4900.0 0.644539 3.66949 0.400106 1.081081
5000.0 0.658825 3.772716 0.409822 1.110478
5100.0 0.672669 3.877426 0.419366 1.140048
5200.0 0.688917 3.978903 0.430416 1.170111
5300.0 0.705801 4.084976 0.439742 1.199892
5400.0 0.733348 4.194568 0.448859 1.230391
5500.0 0.753675 4.301627 0.45823 1.260926
5600.0 0.770104 4.406858 0.469176 1.343242
5700.0 0.783822 4.513914 0.477853 1.411538
5800.0 0.795966 4.627453 0.486638 1.445494
5900.0 0.809175 4.735976 0.497525 1.476092
6000.0 0.825119 4.842723 0.510464 1.506613
6100.0 0.837376 4.93994 0.522171 1.537081
6200.0 0.850166 5.027179 0.535477 1.567781
6300.0 0.862179 5.118213 0.549113 1.598699
6400.0 0.876286 5.235197 0.564468 1.630299
6500.0 0.890497 5.336147 0.578541 1.661416
6600.0 0.904165 5.463545 0.59215 1.693022
6700.0 0.921912 5.578636 0.60791 1.724287
6800.0 0.937611 5.6931 0.622274 1.755791
6900.0 0.950498 5.811298 0.635361 1.787671
7000.0 0.967989 5.931022 0.651298 1.81965
7100.0 0.982188 6.046749 0.665631 1.851588
7200.0 0.995181 6.160456 0.678043 1.883717
7300.0 1.010964 6.27534 0.690524 1.915557
7400.0 1.026825 6.391093 0.701171 1.947743
7500.0 1.044494 6.513638 0.712053 1.980375
7600.0 1.063108 6.629997 0.732782 2.012543
7700.0 1.0782 6.743012 0.754683 2.044953
7800.0 1.095352 6.85472 0.76983 2.077669
7900.0 1.113388 6.978638 0.783956 2.110463
8000.0 1.126719 7.097862 0.793886 2.143664
8100.0 1.141842 7.215853 0.803101 2.177207
8200.0 1.158275 7.333451 0.81353 2.210241
8300.0 1.172862 7.458185 0.825755 2.243426
8400.0 1.189548 7.582186 0.838282 2.277123
8500.0 1.203906 7.70201 0.85009 2.310283
8600.0 1.216727 7.820514 0.86004 2.343702
8700.0 1.232856 7.944409 0.872964 2.377896
8800.0 1.248953 8.067357 0.884587 2.411758
8900.0 1.26138 8.176637 0.89279 2.446534
9000.0 1.274821 8.289751 0.901931 2.479845
9100.0 1.290202 8.404442 0.912353 2.512754
9200.0 1.30439 8.532522 0.923696 2.546017
9300.0 1.319674 8.653015 0.933874 2.579679
9400.0 1.332706 8.772636 0.942534 2.613205
9500.0 1.345179 8.892089 0.952017 2.647927
9600.0 1.360182 9.033812 0.963351 2.681139
9700.0 1.375106 9.171585 0.974578 2.714515
9800.0 1.390882 9.304565 0.985259 2.748276
9900.0 1.404488 9.434926 0.995004 2.782409
10000.0 1.421903 9.583834 1.006542 2.81638
10100.0 1.442079 9.702896 1.019368 2.850687
10200.0 1.457151 9.821278 1.031097 2.885013
10300.0 1.472946 9.938685 1.043873 2.919028
10400.0 1.484932 10.06762 1.053443 2.953457
10500.0 1.499101 10.194239 1.062536 2.988107
10600.0 1.512648 10.31548 1.073602 3.022544
10700.0 1.527437 10.43571 1.085843 3.05722
10800.0 1.544838 10.568891 1.096203 3.09106
10900.0 1.561931 10.6936 1.104794 3.124914
11000.0 1.578504 10.818525 1.113697 3.159838
11100.0 1.598226 10.944044 1.123696 3.194059
11200.0 1.613052 11.07752 1.134319 3.22849
11300.0 1.630073 11.197617 1.146111 3.263126
11400.0 1.643502 11.313856 1.155495 3.297364
11500.0 1.66488 11.432975 1.169334 3.331661
11600.0 1.681111 11.567116 1.179189 3.366357
11700.0 1.696302 11.693983 1.189262 3.400928
11800.0 1.70996 11.825914 1.199628 3.436305
11900.0 1.728368 11.951802 1.21103 3.472219
12000.0 1.74566 12.090338 1.221738 3.507361
12100.0 1.759878 12.215768 1.232283 3.541672
12200.0 1.775399 12.339936 1.242229 3.57611
12300.0 1.789274 12.464931 1.251785 3.61062
12400.0 1.806607 12.598497 1.26361 3.645607
12500.0 1.824261 12.722868 1.2746 3.680525
12600.0 1.838922 12.842696 1.286222 3.715251
12700.0 1.861335 12.96353 1.301655 3.750298
12800.0 1.875622 13.093597 1.3129 3.785305
12900.0 1.89404 13.220892 1.323581 3.819724
13000.0 1.909381 13.346317 1.333792 3.855207
13100.0 1.92412 13.473343 1.342478 3.890724
13200.0 1.938599 13.61305 1.352986 3.925859
13300.0 1.952413 13.74092 1.3632 3.960916
13400.0 1.967199 13.868086 1.372981 3.996197
13500.0 1.981626 13.994812 1.383014 4.031332
13600.0 1.999995 14.131126 1.394434 4.06626
13700.0 2.01775 14.251585 1.406102 4.101134
13800.0 2.031112 14.371248 1.415946 4.13628
13900.0 2.047578 14.489423 1.434003 4.170996
14000.0 2.066139 14.626404 1.449008 4.205529
14100.0 2.086943 14.75697 1.46166 4.240803
14200.0 2.106957 14.883716 1.476571 4.27643
14300.0 2.126969 15.010011 1.491559 4.313413
14400.0 2.14466 15.149564 1.503989 4.348613
14500.0 2.159056 15.281279 1.51491 4.384277
14600.0 2.171687 15.408997 1.528787 4.419602
14700.0 2.189739 15.536887 1.541588 4.457369
14800.0 2.203598 15.675694 1.551274 4.492884
14900.0 2.218576 15.798509 1.560496 4.527903
15000.0 2.234789 15.918952 1.572371 4.565419
15100.0 2.249254 16.039612 1.591678 4.60099
15200.0 2.262989 16.172868 1.603114 4.63609
15300.0 2.278269 16.301735 1.614512 4.671082
15400.0 2.297093 16.427573 1.625939 4.70603
15500.0 2.311721 16.558852 1.637452 4.741231
15600.0 2.327609 16.702075 1.647187 4.776381
15700.0 2.342374 16.836785 1.657075 4.811501
15800.0 2.359129 16.965689 1.669587 4.846766
15900.0 2.373779 17.093379 1.681539 4.88194
16000.0 2.38672 17.227952 1.691716 4.917077
16100.0 2.403583 17.356185 1.704075 4.9522
16200.0 2.419547 17.479701 1.715502 4.987613
16300.0 2.434727 17.603527 1.726757 5.022591
16400.0 2.452882 17.74447 1.740589 5.058519
16500.0 2.471387 17.875463 1.754429 5.093586
16600.0 2.488469 18.002439 1.763848 5.128391
16700.0 2.501913 18.156524 1.773383 5.16372
16800.0 2.516097 18.295849 1.784267 5.199027
16900.0 2.535193 18.425779 1.797704 5.235215
17000.0 2.549977 18.553905 1.807496 5.271434
17100.0 2.56921 18.687862 1.819761 5.307566
17200.0 2.584703 18.819483 1.829814 5.342982
17300.0 2.607558 18.942281 1.842654 5.378472
17400.0 2.628342 19.065251 1.855506 5.414006
17500.0 2.645314 19.193013 1.867004 5.45307
17600.0 2.665242 19.329099 1.882682 5.48876
17700.0 2.679628 19.460877 1.891866 5.525065
17800.0 2.696464 19.590745 1.902356 5.560702
17900.0 2.71082 19.727962 1.911438 5.595768
18000.0 2.728753 19.865177 1.922588 5.631283
18100.0 2.750601 19.992413 1.937842 5.667082
18200.0 2.766487 20.125516 1.948424 5.703196
18300.0 2.780056 20.268097 1.959578 5.738278
18400.0 2.799829 20.419798 1.972684 5.774315
18500.0 2.815972 20.564789 1.986232 5.810279
18600.0 2.831512 20.704788 1.99506 5.845915
18700.0 2.845838 20.863122 2.005139 5.881182
18800.0 2.859704 20.998899 2.014498 5.916972
18900.0 2.876978 21.113087 2.027823 5.952472
19000.0 2.894488 21.230193 2.04081 5.988196
19100.0 2.907913 21.344615 2.051552 6.024033
19200.0 2.924796 21.454829 2.063115 6.05984
19300.0 2.939285 21.576498 2.072913 6.095071
19400.0 2.954102 21.688812 2.084971 6.130542
19500.0 2.971684 21.804018 2.096826 6.166295
19600.0 2.987221 21.909139 2.106382 6.201473
19700.0 3.004161 22.015264 2.11715 6.236943
19800.0 3.020625 22.118648 2.130333 6.297912
19900.0 3.034735 22.2224 2.139786 6.339142
20000.0 3.051154 22.324359 2.151975 6.375504
20100.0 3.069005 22.42654 2.162414 6.411401
20200.0 3.087451 22.528625 2.174261 6.449139
20300.0 3.108127 22.641303 2.186418 6.485144
20400.0 3.128213 22.743736 2.196689 6.520618
20500.0 3.148653 22.847963 2.209755 6.556967
20600.0 3.163634 22.951585 2.221805 6.592215
20700.0 3.179236 23.052609 2.234858 6.62761
20800.0 3.19821 23.154873 2.247238 6.664223
20900.0 3.213308 23.255861 2.258084 6.700234
21000.0 3.227793 23.357685 2.270991 6.735725
21100.0 3.246507 23.459051 2.284772 6.771445
21200.0 3.261194 23.567356 2.29355 6.807096
21300.0 3.27507 23.724879 2.30312 6.842512
21400.0 3.292347 23.874533 2.317183 6.878739
21500.0 3.308104 24.015618 2.328687 6.914164
21600.0 3.324368 24.1399 2.339554 6.949468
21700.0 3.341072 24.260812 2.350614 6.985485
21800.0 3.354939 24.391464 2.361268 7.020863
21900.0 3.370197 24.52981 2.372204 7.056937
22000.0 3.387208 24.663291 2.383828 7.0923
22100.0 3.405302 24.789057 2.396575 7.127636
22200.0 3.420012 24.909739 2.407169 7.163439
22300.0 3.434421 25.022519 2.417506 7.199079
22400.0 3.450327 25.143277 2.429278 7.234989
22500.0 3.465329 25.263246 2.440017 7.271074
22600.0 3.481368 25.381084 2.45153 7.30745
22700.0 3.498152 25.496142 2.462777 7.34363
22800.0 3.511197 25.64613 2.473322 7.37948
22900.0 3.525204 25.796162 2.483673 7.414954
23000.0 3.539804 25.944851 2.494276 7.451974
23100.0 3.557171 26.078926 2.508008 7.491379
23200.0 3.57486 26.215602 2.520539 7.527455
23300.0 3.592335 26.34786 2.532333 7.563432
23400.0 3.608378 26.483566 2.54146 7.599184
23500.0 3.627343 26.621418 2.552517 7.635247
23600.0 3.646794 26.757403 2.562912 7.673878
23700.0 3.663185 26.890376 2.574731 7.710015
23800.0 3.681536 27.019176 2.587078 7.74593
23900.0 3.695228 27.147041 2.599934 7.781654
24000.0 3.710848 27.283108 2.612884 7.817068
24100.0 3.72992 27.420074 2.627214 7.852956
24200.0 3.745951 27.568785 2.641076 7.888241
24300.0 3.760489 27.700807 2.65492 7.923826
24400.0 3.776303 27.816481 2.66894 7.959349
24500.0 3.790963 27.938562 2.682461 7.99501
24600.0 3.807675 28.050171 2.697407 8.030438
24700.0 3.826241 28.169373 2.711689 8.066429
24800.0 3.843174 28.280937 2.724855 8.102791
24900.0 3.859386 28.39719 2.738532 8.138416
25000.0 3.875837 28.499276 2.750811 8.175266
25100.0 3.892845 28.612405 2.761873 8.211134
25200.0 3.909581 28.714112 2.771022 8.247266
25300.0 3.924607 28.837948 2.781391 8.284384
25400.0 3.940029 28.987181 2.789814 8.320212
25500.0 3.95466 29.121788 2.79942 8.355923
25600.0 3.970938 29.251156 2.809182 8.392032
25700.0 3.987892 29.379093 2.82067 8.429006
25800.0 4.010279 29.506452 2.835065 8.465555
25900.0 4.027745 29.634027 2.845208 8.500915
26000.0 4.041969 29.758685 2.853703 8.536185
26100.0 4.056428 29.869536 2.863213 8.571732
26200.0 4.06896 29.998359 2.871455 8.607462
26300.0 4.08319 30.149084 2.881147 8.643105
26400.0 4.096985 30.30758 2.889991 8.678751
26500.0 4.116319 30.445157 2.901283 8.714628
26600.0 4.132734 30.564252 2.910801 8.750869
26700.0 4.150949 30.680126 2.921116 8.786324
26800.0 4.168316 30.79357 2.931348 8.822244
26900.0 4.185292 30.919177 2.941313 8.858208
27000.0 4.200165 31.046974 2.951253 8.893602
27100.0 4.215386 31.177736 2.960484 8.929422
27200.0 4.23265 31.312339 2.970525 8.964885
27300.0 4.250712 31.444961 2.982256 9.000746
27400.0 4.26677 31.587461 2.991873 9.036596
27500.0 4.283287 31.722501 3.002534 9.072504
27600.0 4.299704 31.861188 3.012704 9.108679
27700.0 4.31698 31.992381 3.023327 9.144466
27800.0 4.331824 32.115323 3.033395 9.181364
27900.0 4.350438 32.236205 3.045064 9.216807
28000.0 4.370469 32.36037 3.057317 9.252582
28100.0 4.388958 32.481706 3.06813 9.287894
28200.0 4.406269 32.608182 3.078695 9.328486
28300.0 4.423375 32.730279 3.088423 9.364343
28400.0 4.438682 32.855531 3.098834 9.402797
28500.0 4.456001 32.97914 3.110396 9.445499
28600.0 4.475167 33.111623 3.12335 9.488543
28700.0 4.492135 33.23837 3.134177 9.530262
28800.0 4.506462 33.369228 3.144125 9.569604
28900.0 4.521395 33.503111 3.153961 9.606449
29000.0 4.538015 33.654029 3.164971 9.642008
29100.0 4.553112 33.785574 3.173544 9.67809
29200.0 4.566818 33.919961 3.182709 9.715774
29300.0 4.58235 34.030559 3.19242 9.751495
29400.0 4.597213 34.131507 3.202447 9.786858
29500.0 4.612935 34.250799 3.211697 9.82238
29600.0 4.633416 34.374337 3.222721 9.859213
29700.0 4.649969 34.496131 3.232751 9.89497
29800.0 4.667243 34.617369 3.242915 9.93079
29900.0 4.683178 34.738022 3.253327 9.96662
30000.0 4.701075 34.860984 3.265165 10.002714
30100.0 4.716311 34.982168 3.275434 10.038731
30200.0 4.732699 35.103503 3.287 10.074668
30300.0 4.747995 35.225042 3.296752 10.109982
30400.0 4.769699 35.346023 3.309449 10.146066
30500.0 4.78777 35.476406 3.322169 10.181776
30600.0 4.805502 35.619072 3.334822 10.217557
30700.0 4.824634 35.751298 3.34708 10.253147
30800.0 4.839399 35.88692 3.355014 10.290251
30900.0 4.851716 36.021437 3.364008 10.326609
31000.0 4.865144 36.152451 3.373224 10.364447
31100.0 4.884518 36.276013 3.385751 10.399806
31200.0 4.898101 36.38916 3.39558 10.43609
31300.0 4.913168 36.528415 3.405718 10.473687
31400.0 4.926864 36.662835 3.415604 10.509441
31500.0 4.942995 36.794314 3.425623 10.545
31600.0 4.95554 36.925598 3.43494 10.580664
31700.0 4.970638 37.055894 3.444798 10.616425
31800.0 4.983464 37.179121 3.453992 10.652489
31900.0 4.998109 37.290825 3.464428 10.688447
32000.0 5.013268 37.397398 3.475705 10.72414
32100.0 5.028913 37.527926 3.486542 10.759925
32200.0 5.046918 37.657489 3.498479 10.79545
32300.0 5.060299 37.784329 3.508328 10.830971
32400.0 5.077471 37.887241 3.521345 10.866665
32500.0 5.090489 38.004889 3.53209 10.902351
32600.0 5.107153 38.109207 3.54284 10.938238
32700.0 5.122433 38.212443 3.553524 10.974156
32800.0 5.139682 38.348925 3.564931 11.01007
32900.0 5.16124 38.481946 3.576031 11.046386
33000.0 5.180552 38.613896 3.586951 11.082672
33100.0 5.19569 38.725916 3.596772 11.118593
33200.0 5.213071 38.845555 3.606743 11.154054
33300.0 5.229177 38.957715 3.618706 11.190233
33400.0 5.243289 39.058888 3.628844 11.225923
33500.0 5.259742 39.159244 3.640232 11.26152
33600.0 5.274203 39.260348 3.651216 11.29694
33700.0 5.289692 39.36348 3.663235 11.332398
33800.0 5.306885 39.46429 3.676216 11.367966
33900.0 5.322395 39.569144 3.688133 11.403397
34000.0 5.339394 39.670178 3.701625 11.440977
34100.0 5.359501 39.770591 3.715665 11.476862
34200.0 5.374435 39.875153 3.727472 11.512419
34300.0 5.390341 39.978686 3.740898 11.548108
34400.0 5.407731 40.08264 3.754403 11.583963
34500.0 5.442904 40.182624 3.765159 11.620728
34600.0 5.462101 40.283076 3.777966 11.657246
34700.0 5.483155 40.383823 3.792196 11.693903
34800.0 5.500184 40.484324 3.804409 11.729932
34900.0 5.516584 40.584745 3.815186 11.767579
35000.0 5.531416 40.695841 3.825407 11.805259
35100.0 5.547542 40.797223 3.836459 11.843862
35200.0 5.562317 40.897155 3.846717 11.880136
35300.0 5.578488 41.00046 3.857417 11.920705
35400.0 5.595063 41.100831 3.870918 11.958142
35500.0 5.610059 41.200978 3.883699 11.99425
35600.0 5.626925 41.301256 3.896199 12.030026
35700.0 5.647711 41.402911 3.907669 12.066128
35800.0 5.66342 41.503787 3.91782 12.101598
35900.0 5.682834 41.60353 3.92799 12.13747
36000.0 5.700216 41.702798 3.938638 12.173928
36100.0 5.719835 41.803943 3.950757 12.209126
36200.0 5.736649 41.906283 3.961952 12.244782
36300.0 5.757561 42.009836 3.974682 12.280653
36400.0 5.774292 42.1117 3.985272 12.316569
36500.0 5.790001 42.2158 3.995477 12.35259
36600.0 5.807784 42.31946 4.008562 12.388409
36700.0 5.82096 42.419889 4.018469 12.425406
36800.0 5.834659 42.519409 4.028303 12.462179
36900.0 5.849132 42.619521 4.039172 12.497952
37000.0 5.865067 42.721651 4.051312 12.533678
37100.0 5.879261 42.824457 4.060907 12.569332
37200.0 5.892845 42.925479 4.072358 12.604612
37300.0 5.908681 43.026877 4.084221 12.64042
37400.0 5.922446 43.126873 4.094561 12.676223
37500.0 5.936728 43.226949 4.10592 12.711904
37600.0 5.95494 43.327558 4.119249 12.747961
37700.0 5.969862 43.427873 4.130116 12.78417
37800.0 5.98378 43.529717 4.139534 12.820354
37900.0 5.998934 43.637592 4.151185 12.857424
38000.0 6.014822 43.74215 4.161787 12.893203
38100.0 6.029792 43.8422 4.171811 12.929111
38200.0 6.041689 43.946329 4.180468 12.964857
38300.0 6.056982 44.046082 4.190556 13.000895
38400.0 6.071172 44.14741 4.20104 13.036773
38500.0 6.08601 44.247335 4.211395 13.072758
38600.0 6.100361 44.347782 4.221502 13.108231
38700.0 6.116369 44.448347 4.232404 13.143983
38800.0 6.128816 44.548113 4.241624 13.180136
38900.0 6.144922 44.665224 4.252041 13.216382
39000.0 6.167714 44.765768 4.264414 13.252516
39100.0 6.188715 44.867629 4.276039 13.288356
39200.0 6.208165 44.971144 4.287023 13.324744
39300.0 6.235432 45.071026 4.303763 13.360287
39400.0 6.250609 45.171073 4.314305 13.396902
39500.0 6.265289 45.272351 4.323846 13.433106
39600.0 6.283734 45.371752 4.335843 13.470012
39700.0 6.301562 45.473027 4.347433 13.505578
39800.0 6.31637 45.572979 4.357108 13.54126
39900.0 6.330257 45.67764 4.366631 13.576842
40000.0 6.347754 45.777551 4.377158 13.613089
40100.0 6.361865 45.877198 4.38764 13.64903
40200.0 6.378173 45.981267 4.398473 13.684593
40300.0 6.392902 46.082268 4.40882 13.719865
40400.0 6.414927 46.182865 4.422882 13.756085
40500.0 6.429843 46.28279 4.433372 13.792361
40600.0 6.44351 46.382828 4.442523 13.82779
40700.0 6.457346 46.484517 4.453149 13.864045
40800.0 6.472712 46.584749 4.463832 13.899659
40900.0 6.487423 46.700749 4.475139 13.935479
41000.0 6.501577 46.861245 4.485244 13.971389
41100.0 6.515842 46.979131 4.495524 14.008078
41200.0 6.53382 47.078827 4.507748 14.044079
41300.0 6.548669 47.179999 4.518631 14.0801
41400.0 6.566269 47.279972 4.532402 14.116234
41500.0 6.582659 47.380079 4.568121 14.152477
41600.0 6.598661 47.480528 4.580067 14.188355
41700.0 6.613036 47.580721 4.589322 14.224235
41800.0 6.633585 47.686476 4.602988 14.260744
41900.0 6.647724 47.788886 4.613257 14.297646
42000.0 6.663143 47.891814 4.623113 14.333661
42100.0 6.686155 47.99946 4.635646 14.369209
42200.0 6.70397 48.12774 4.645781 14.404528
42300.0 6.726137 48.229927 4.658565 14.44238
42400.0 6.746696 48.330678 4.671645 14.479329
42500.0 6.761513 48.43882 4.682612 14.515433
42600.0 6.778388 48.54028 4.694204 14.551422
42700.0 6.791828 48.65291 4.704834 14.586768
42800.0 6.804907 48.756246 4.715489 14.623948
42900.0 6.818856 48.858855 4.726348 14.659976
43000.0 6.835879 48.965637 4.739723 14.695696
43100.0 6.850548 49.077023 4.750742 14.731381
43200.0 6.863046 49.251012 4.759671 14.767266
43300.0 6.876293 49.36311 4.769977 14.802345
43400.0 6.889145 49.472366 4.779033 14.838154
43500.0 6.902909 49.580667 4.788955 14.874585
43600.0 6.92123 49.695328 4.802813 14.910089
43700.0 6.935611 49.798967 4.813991 14.945653
43800.0 6.952066 49.901652 4.825304 14.981217
43900.0 6.967317 50.037072 4.835792 15.017035
44000.0 6.980784 50.172668 4.846432 15.052787
44100.0 6.99583 50.277052 4.857793 15.088942
44200.0 7.009424 50.378878 4.868262 15.125023
44300.0 7.025819 50.481568 4.880375 15.160795
44400.0 7.043543 50.581488 4.893308 15.196754
44500.0 7.061557 50.697061 4.908206 15.232696
44600.0 7.077218 50.7987 4.922649 15.269129
44700.0 7.092495 50.899331 4.93513 15.305552
44800.0 7.105412 51.003646 4.943708 15.341731
44900.0 7.12023 51.104068 4.954506 15.378626
45000.0 7.132228 51.205963 4.965252 15.414143
45100.0 7.146393 51.308534 4.976044 15.451452
45200.0 7.162095 51.41007 4.988669 15.487701
45300.0 7.182478 51.509878 5.000674 15.523473
45400.0 7.196347 51.612129 5.008471 15.558966
45500.0 7.21354 51.71623 5.01842 15.594348
45600.0 7.230277 51.818571 5.030539 15.629885
45700.0 7.247041 51.922173 5.041568 15.665297
45800.0 7.26138 52.024893 5.051312 15.701013
45900.0 7.277571 52.125133 5.063435 15.736757
46000.0 7.294619 52.225327 5.075603 15.773044
46100.0 7.312156 52.325541 5.088669 15.80904
46200.0 7.327811 52.425389 5.10004 15.845277
46300.0 7.343582 52.526526 5.11065 15.880746
46400.0 7.357524 52.625688 5.122718 15.916181
46500.0 7.372591 52.748842 5.13538 15.951949
46600.0 7.387462 52.849551 5.14555 15.987888
46700.0 7.40253 52.951535 5.155988 16.024052
46800.0 7.420347 53.050295 5.170505 16.060144
46900.0 7.436438 53.149706 5.181711 16.095628
47000.0 7.452607 53.249722 5.194429 16.131127
47100.0 7.46622 53.349424 5.204511 16.167217
47200.0 7.480765 53.44982 5.214779 16.203224
47300.0 7.4985 53.549382 5.225871 16.238867
47400.0 7.513343 53.673705 5.236857 16.274913
47500.0 7.527773 53.77665 5.246759 16.31302
47600.0 7.540888 53.877733 5.255954 16.351872
47700.0 7.557549 53.980245 5.266202 16.388152
47800.0 7.573469 54.079647 5.27765 16.424425
47900.0 7.58926 54.1849 5.288006 16.461927
48000.0 7.603137 54.287344 5.299377 16.497457
48100.0 7.616004 54.394436 5.308717 16.532948
48200.0 7.634038 54.494879 5.320424 16.568551
48300.0 7.647059 54.598609 5.330605 16.604128
48400.0 7.662729 54.710077 5.340776 16.639979
48500.0 7.676993 54.810475 5.350314 16.676692
48600.0 7.697777 54.912113 5.360701 16.71248
48700.0 7.716315 55.014246 5.371525 16.747793
48800.0 7.736398 55.113786 5.385636 16.783427
48900.0 7.753091 55.214572 5.395275 16.818994
49000.0 7.770025 55.314243 5.405545 16.854639
49100.0 7.789585 55.413856 5.41733 16.890599
49200.0 7.806379 55.514779 5.427317 16.926447
49300.0 7.823093 55.615295 5.437905 16.962856
49400.0 7.841604 55.720252 5.448754 16.998479
49500.0 7.856933 55.81987 5.458623 17.033959
49600.0 7.87136 55.921181 5.468376 17.069661
49700.0 7.8858 56.02263 5.479346 17.10585
49800.0 7.900722 56.123523 5.490205 17.142054
49900.0 7.916866 56.222553 5.500552 17.178025
50000.0 7.931975 56.321599 5.510042 17.21393
50100.0 7.94392 56.421456 5.519204 17.249647
50200.0 7.959749 56.524273 5.530735 17.290313
50300.0 7.975292 56.625561 5.539615 17.326241
50400.0 7.987984 56.745443 5.548905 17.37294
50500.0 8.0041 56.848692 5.560258 17.409073
50600.0 8.016006 56.952127 5.56928 17.446583
50700.0 8.028261 57.050989 5.577888 17.481893
50800.0 8.042346 57.150039 5.587174 17.519883
50900.0 8.057008 57.248873 5.611824 17.556664
51000.0 8.074923 57.347764 5.626047 17.593704
51100.0 8.089849 57.447143 5.638615 17.62985
51200.0 8.107276 57.545802 5.651018 17.665765
51300.0 8.121362 57.645247 5.661196 17.701684
51400.0 8.139742 57.749038 5.673567 17.738665
51500.0 8.152754 57.847876 5.683751 17.775427
51600.0 8.167787 57.950598 5.693417 17.810957
51700.0 8.186465 58.049885 5.706514 17.847178
51800.0 8.203216 58.149605 5.71704 17.882948
51900.0 8.223725 58.250754 5.729416 17.918377
52000.0 8.239155 58.350157 5.738432 17.953875
52100.0 8.256354 58.450394 5.750295 17.990505
52200.0 8.27393 58.549243 5.759936 18.025961
52300.0 8.29065 58.64817 5.774904 18.062093
52400.0 8.303572 58.750009 5.786065 18.097874
52500.0 8.317434 58.850197 5.796116 18.133709
52600.0 8.332465 58.950727 5.806611 18.169529
52700.0 8.3468 59.050788 5.816218 18.205252
52800.0 8.363857 59.150197 5.826852 18.241589
52900.0 8.39581 59.250345 5.837195 18.2772
53000.0 8.422159 59.350584 5.849305 18.3131
53100.0 8.44916 59.451363 5.859349 18.351359
53200.0 8.471349 59.551198 5.871019 18.387102
53300.0 8.48986 59.650467 5.881513 18.424004
53400.0 8.503635 59.750346 5.890202 18.461327
53500.0 8.522294 59.850277 5.902819 18.497216
53600.0 8.539761 59.952018 5.912982 18.532929
53700.0 8.554619 60.053398 5.925818 18.568498
53800.0 8.568317 60.158623 5.936981 18.604239
53900.0 8.585854 60.260563 5.947658 18.64066
54000.0 8.600949 60.359661 5.958468 18.676489
54100.0 8.61524 60.46086 5.971787 18.712331
54200.0 8.630919 60.560223 5.982707 18.747954
54300.0 8.643717 60.659631 5.991114 18.784017
54400.0 8.660118 60.76068 6.002848 18.820889
54500.0 8.674646 60.859243 6.011921 18.857662
54600.0 8.688439 60.959765 6.020756 18.892852
54700.0 8.703181 61.059917 6.03179 18.928355
54800.0 8.71945 61.159729 6.042793 18.964038
54900.0 8.735413 61.258748 6.053365 18.999774
55000.0 8.751176 61.358225 6.064549 19.036097
55100.0 8.766278 61.457229 6.072811 19.071713
55200.0 8.790171 61.556181 6.08434 19.107849
55300.0 8.805878 61.654824 6.092896 19.143445
55400.0 8.822943 61.7545 6.102982 19.179264
55500.0 8.840517 61.855115 6.112526 19.215039
55600.0 8.853485 61.958112 6.121187 19.25113
55700.0 8.86796 62.05865 6.130847 19.3099
55800.0 8.884725 62.16508 6.140593 19.349325
55900.0 8.902133 62.26631 6.152104 19.407263
56000.0 8.922233 62.366619 6.165199 19.449397
56100.0 8.936817 62.46592 6.17345 19.485861
56200.0 8.951299 62.564991 6.183439 19.522152
56300.0 8.964536 62.670333 6.191532 19.558549
56400.0 8.985521 62.772292 6.203778 19.595035
56500.0 9.001949 62.871519 6.215575 19.633501
56600.0 9.018808 62.975975 6.229933 19.670571
56700.0 9.033098 63.075629 6.238697 19.707166
56800.0 9.050145 63.175762 6.249989 19.743662
56900.0 9.067131 63.275434 6.259908 19.780172
57000.0 9.084411 63.374625 6.272122 19.81612
57100.0 9.097064 63.4736 6.281817 19.853048
57200.0 9.112233 63.572772 6.291052 19.890888
57300.0 9.12881 63.675755 6.302294 19.926347
57400.0 9.143147 63.775081 6.311837 19.962047
57500.0 9.156567 63.873394 6.32159 19.997546
57600.0 9.172458 63.975367 6.331524 20.03305
57700.0 9.188739 64.074689 6.341185 20.069574
57800.0 9.205664 64.174275 6.353062 20.105843
57900.0 9.219278 64.272779 6.363238 20.141664
58000.0 9.235861 64.371135 6.374186 20.177308
58100.0 9.251967 64.470778 6.385348 20.212755
58200.0 9.269298 64.569909 6.396013 20.248271
58300.0 9.288049 64.668434 6.406325 20.283691
58400.0 9.309505 64.768375 6.41807 20.321485
58500.0 9.325646 64.869965 6.42592 20.360389
58600.0 9.342432 64.974563 6.436224 20.39617
58700.0 9.354903 65.073929 6.444828 20.433425
58800.0 9.371071 65.172694 6.455349 20.469316
58900.0 9.388476 65.273405 6.468304 20.504573
59000.0 9.403928 65.373211 6.478583 20.541683
59100.0 9.417392 65.476028 6.487818 20.578985
59200.0 9.435829 65.582236 6.498866 20.619671
59300.0 9.451464 65.681528 6.507545 20.664607
59400.0 9.467291 65.78191 6.517233 20.700264
59500.0 9.482511 65.882421 6.526517 20.735927
59600.0 9.499011 65.984784 6.537459 20.77445
59700.0 9.513585 66.084224 6.548048 20.810033
59800.0 9.529917 66.183442 6.562257 20.846145
59900.0 9.546737 66.282277 6.575135 20.881595
60000.0 9.56383 66.380793 6.586684 20.916938
60100.0 9.580144 66.479219 6.597123 20.952353
60200.0 9.595421 66.578578 6.606702 20.987869
60300.0 9.6146 66.677896 6.620388 21.02448
60400.0 9.635828 66.781282 6.632431 21.060396
60500.0 9.648108 66.881875 6.640403 21.095705
60600.0 9.666059 66.985731 6.652015 21.131262
60700.0 9.681467 67.084032 6.662929 21.16662
60800.0 9.697024 67.183074 6.673657 21.202273
60900.0 9.711619 67.282698 6.684277 21.238297
61000.0 9.734027 67.382127 6.698326 21.274517
61100.0 9.748373 67.481483 6.70743 21.309804
61200.0 9.762376 67.581411 6.718422 21.345573
61300.0 9.777391 67.680233 6.729421 21.392993
61400.0 9.795032 67.786074 6.740892 21.428607
61500.0 9.811249 67.884231 6.750469 21.464581
61600.0 9.827554 67.985327 6.758474 21.500572
61700.0 9.848639 68.084057 6.769196 21.537421
61800.0 9.86345 68.183578 6.778256 21.573866
61900.0 9.879843 68.283075 6.787893 21.609755
62000.0 9.892515 68.382581 6.796709 21.645793
62100.0 9.906591 68.482169 6.80536 21.681664
62200.0 9.919703 68.580715 6.814844 21.71779
62300.0 9.934187 68.679594 6.823706 21.753706
62400.0 9.949253 68.778665 6.834215 21.789236
62500.0 9.963363 68.877262 6.843187 21.825144
62600.0 9.976674 68.977993 6.852943 21.860713
62700.0 9.991473 69.075605 6.86229 21.899275
62800.0 10.005793 69.177233 6.872339 21.937231
62900.0 10.017942 69.278914 6.881433 21.973009
63000.0 10.035223 69.385571 6.890603 22.008664
63100.0 10.049815 69.484011 6.901252 22.044589
63200.0 10.06436 69.582861 6.911919 22.080315
63300.0 10.078304 69.681242 6.920352 22.11586
63400.0 10.098037 69.78153 6.932946 22.151799
63500.0 10.113293 69.881225 6.94225 22.187272
63600.0 10.128626 69.983615 6.95254 22.223271
63700.0 10.142392 70.083811 6.961788 22.259137
63800.0 10.157946 70.187935 6.97309 22.294808
63900.0 10.17195 70.2883 6.982623 22.330643
64000.0 10.185175 70.388435 6.990279 22.366973
64100.0 10.200101 70.489694 7.000254 22.402584
64200.0 10.219143 70.589571 7.013291 22.440596
64300.0 10.234163 70.689089 7.022616 22.476685
64400.0 10.249347 70.78888 7.033084 22.512504
64500.0 10.261905 70.887634 7.041245 22.547877
64600.0 10.278786 70.988543 7.053489 22.583423
64700.0 10.293261 71.088571 7.064798 22.618951
64800.0 10.307863 71.188615 7.07408 22.654668
64900.0 10.327804 71.288313 7.085588 22.693189
65000.0 10.34527 71.386439 7.095889 22.735825
65100.0 10.360319 71.485511 7.104824 22.771463
65200.0 10.378106 71.584441 7.114319 22.807274
65300.0 10.391987 71.683194 7.121917 22.844012
65400.0 10.409566 71.783543 7.133896 22.879954
65500.0 10.425226 71.882914 7.143265 22.915618
65600.0 10.43949 71.987631 7.151711 22.951597
65700.0 10.458396 72.086833 7.163902 22.987458
65800.0 10.473139 72.185491 7.173523 23.023676
65900.0 10.486902 72.284547 7.182218 23.059622
66000.0 10.5042 72.382241 7.191905 23.095629
66100.0 10.519697 72.481859 7.20274 23.131706
66200.0 10.535426 72.580391 7.212227 23.167959
66300.0 10.549627 72.684703 7.222092 23.203829
66400.0 10.564008 72.786886 7.231999 23.240184
66500.0 10.579083 72.885341 7.241069 23.275836
66600.0 10.596556 72.986653 7.252594 23.311382
66700.0 10.612461 73.084848 7.263198 23.347256
66800.0 10.63286 73.184229 7.27369 23.382641
66900.0 10.647364 73.282906 7.285788 23.418024
67000.0 10.66138 73.382151 7.294995 23.455126
67100.0 10.678728 73.480733 7.306147 23.491719
67200.0 10.69433 73.57971 7.316706 23.527434
67300.0 10.709683 73.6797 7.326944 23.563199
67400.0 10.724809 73.78506 7.336221 23.59875
67500.0 10.740411 73.883647 7.346535 23.635012
67600.0 10.753736 73.986978 7.355997 23.670967
67700.0 10.768469 74.085499 7.364783 23.706707
67800.0 10.78483 74.186725 7.37433 23.742723
67900.0 10.79967 74.285314 7.384819 23.778245
68000.0 10.817263 74.383756 7.396608 23.813589
68100.0 10.83557 74.48226 7.405909 23.849274
68200.0 10.853119 74.581074 7.416084 23.884737
68300.0 10.870855 74.678982 7.424888 23.920205
68400.0 10.890021 74.796462 7.435096 23.955723
68500.0 10.905318 74.895309 7.445207 23.991759
68600.0 10.923079 74.997452 7.456722 24.027836
68700.0 10.94045 75.096196 7.468185 24.063758
68800.0 10.957762 75.193823 7.478848 24.099147
68900.0 10.971132 75.291936 7.487733 24.135301
69000.0 10.987971 75.389826 7.49855 24.171059
69100.0 11.004386 75.487857 7.509113 24.207344
69200.0 11.021525 75.586339 7.519901 24.243232
69300.0 11.037433 75.685088 7.529382 24.279144
69400.0 11.050438 75.788789 7.538682 24.317086
69500.0 11.067901 75.887058 7.549902 24.3533
69600.0 11.084722 75.988017 7.559638 24.389922
69700.0 11.098941 76.085666 7.573754 24.426226
69800.0 11.113918 76.185131 7.590529 24.462427
69900.0 11.129294 76.283096 7.606778 24.498101
70000.0 11.145397 76.382121 7.618535 24.533829
70100.0 11.159439 76.479918 7.627543 24.569721
70200.0 11.174066 76.578285 7.637555 24.605503
70300.0 11.190765 76.676786 7.647274 24.642228
70400.0 11.203965 76.796845 7.656361 24.678942
70500.0 11.219584 76.920498 7.66652 24.714582
70600.0 11.236087 77.020506 7.676573 24.750633
70700.0 11.251175 77.118321 7.686345 24.786521
70800.0 11.2667 77.21908 7.699239 24.824128
70900.0 11.282725 77.317793 7.708585 24.860072
71000.0 11.29762 77.415994 7.719203 24.895542
71100.0 11.313679 77.514258 7.731724 24.930946
71200.0 11.327989 77.612392 7.743245 24.966696
71300.0 11.343648 77.712404 7.754687 25.003073
71400.0 11.36127 77.816049 7.765202 25.038913
71500.0 11.381543 77.91675 7.775715 25.075091
71600.0 11.399633 78.017897 7.78674 25.110795
71700.0 11.415275 78.145211 7.796343 25.146814
71800.0 11.432088 78.248022 7.805672 25.182982
71900.0 11.447698 78.346463 7.816276 25.218554
72000.0 11.463328 78.443822 7.825157 25.255343
72100.0 11.480241 78.541733 7.837454 25.291558
72200.0 11.499691 78.639155 7.852296 25.328168
72300.0 11.51412 78.736522 7.862022 25.364173
72309.0 11.515618 78.746667 7.862993 25.367317


==> sparse_approx.txt <==
alpha bcnt time1 time2 q
0.01 20.32 0.4966920199999999 4.52724531 1.0
0.1 10.43 0.25837195 4.52724531 1.0
0.2 8.84 0.25695559999999984 4.52724531 1.0
0.3 7.79 0.25496343 4.52724531 1.0
0.4 7.0 0.26617736000000003 4.52724531 1.0
0.5 6.45 0.27924062999999993 4.52724531 1.0
1.0 4.74 0.25322852000000007 4.52724531 1.0
1.5 3.88 0.2518219000000001 4.52724531 1.0
2.0 3.53 0.2563683999999999 4.52724531 1.0
2.5 3.27 0.25465772000000003 4.52724531 1.0
3.0 3.01 0.2653014299999999 4.52724531 1.0
3.5 2.76 0.2714648700000001 4.52724531 1.0
4.0 2.6 0.27059346 4.52724531 1.0
4.5 2.41 0.25331998000000006 4.52724531 1.0
5.0 2.3 0.2544968 4.52724531 1.0


==> sparse_cnt.txt <==
cnt bcnt time1 time2 tr1 tr2
500.0 18.85 0.009725469999999996 0.035542859999999996 0.019450939999999993 0.07108571999999999
1000.0 18.72 0.02034822 0.14359829999999996 0.02034822 0.14359829999999996
1500.0 18.59 0.03228843 0.3031547599999999 0.021525620000000002 0.20210317333333327
2000.0 18.52 0.04476381 0.5000901699999998 0.022381905 0.2500450849999999
2500.0 18.29 0.05772759999999998 0.7248799999999999 0.023091039999999993 0.28995199999999993
3000.0 17.86 0.07084837000000002 0.97489259 0.023616123333333343 0.32496419666666665
3500.0 17.23 0.08549869000000002 1.2620038999999998 0.02442819714285715 0.36057254285714285
4000.0 16.68 0.10129856 1.52030881 0.02532464 0.3800772025
4500.0 15.82 0.11565280000000001 1.7818572200000002 0.025700622222222223 0.39596827111111116
5000.0 15.05 0.12885498000000004 2.0425289800000006 0.025770996000000008 0.4085057960000001
5500.0 13.86 0.14180329999999994 2.300923750000001 0.025782418181818173 0.4183497727272729
6000.0 13.23 0.15493284 2.5587172700000003 0.025822139999999997 0.4264528783333334
6500.0 12.39 0.16792817999999998 2.814978969999999 0.025835104615384612 0.43307368769230753
7000.0 11.82 0.18091340999999997 3.0703727700000005 0.02584477285714285 0.4386246814285715
7500.0 11.45 0.19389499000000002 3.32514158 0.025852665333333334 0.4433522106666667
8000.0 11.1 0.20732545 3.57838206 0.02591568125 0.4472977575
8500.0 10.95 0.22018529999999994 3.8277837499999987 0.025904152941176466 0.4503274999999998
9000.0 10.72 0.23297025000000013 4.076050320000002 0.025885583333333347 0.4528944800000002
9500.0 10.47 0.24613273000000013 4.322952240000001 0.025908708421052643 0.4550476042105264
10000.0 10.43 0.2585114900000001 4.569586609999999 0.02585114900000001 0.4569586609999999


==> sparse_noise.txt <==
ind dim nnz dens time1 time2
0 510.0 149989.0 0.029409607843137255 0.115477 0.202817
1 610.0 149736.0 0.02454688524590164 0.118276 0.235171
2 710.0 150077.0 0.021137605633802816 0.113195 0.279194
3 810.0 150583.0 0.018590493827160492 0.119715 0.315885
4 910.0 150118.0 0.016496483516483515 0.123648 0.358771
5 1010.0 150036.0 0.014855049504950495 0.131107 0.39013
6 1110.0 150463.0 0.013555225225225224 0.141393 0.427768
7 1210.0 150123.0 0.012406859504132232 0.137155 0.468561
8 1310.0 149945.0 0.01144618320610687 0.139983 0.507289
9 1410.0 150258.0 0.010656595744680851 0.146006 0.550782
10 1510.0 149597.0 0.009907086092715232 0.139223 0.589662
11 1610.0 149476.0 0.009284223602484471 0.18725 0.637621
12 1710.0 149298.0 0.008730877192982456 0.148917 0.681711
13 1810.0 150168.0 0.008296574585635359 0.154779 0.714803
14 1910.0 150071.0 0.007857120418848168 0.164243 0.880886
15 2010.0 150103.0 0.007467810945273632 0.155246 0.788949
16 2110.0 150240.0 0.007120379146919431 0.168834 0.840346
17 2210.0 150233.0 0.006797873303167421 0.163094 0.890065
18 2310.0 149269.0 0.006461861471861472 0.168601 1.00025
19 2410.0 150006.0 0.006224315352697096 0.176621 1.026425
20 2510.0 149691.0 0.005963784860557769 0.171766 1.027109
21 2610.0 149629.0 0.005732911877394636 0.166658 1.552356
22 2710.0 150120.0 0.005539483394833948 0.172863 1.137459
23 2810.0 149940.0 0.00533594306049822 0.174129 1.197799
24 2910.0 149654.0 0.005142749140893471 0.169753 1.249247
25 3010.0 150044.0 0.00498485049833887 0.172925 1.317471
26 3110.0 149733.0 0.004814565916398714 0.179138 1.336186
27 3210.0 149785.0 0.004666199376947041 0.185963 1.388452
28 3310.0 149760.0 0.004524471299093656 0.179725 1.427935
29 3410.0 150014.0 0.004399237536656891 0.181204 1.481245
30 3510.0 150147.0 0.004277692307692308 0.194864 1.52863
31 3610.0 149465.0 0.004140304709141274 0.189449 1.596106
32 3710.0 150211.0 0.0040488140161725064 0.18079 1.685489
33 3810.0 149933.0 0.003935249343832021 0.191703 1.676173
34 3910.0 149681.0 0.003828158567774936 0.193136 1.716652
35 4010.0 149882.0 0.003737705735660848 0.189203 1.762775
36 4110.0 150086.0 0.003651727493917275 0.200092 1.82169
37 4210.0 149876.0 0.00356 0.19638 1.862839
38 4310.0 150713.0 0.0034968213457076567 0.191203 1.908482
39 4410.0 150381.0 0.00341 0.207656 1.971692
40 4510.0 149314.0 0.0033107317073170733 0.201825 2.018485
41 4610.0 149697.0 0.0032472234273318874 0.217843 2.049047
42 4710.0 149202.0 0.003167770700636943 0.189336 2.086004
43 4810.0 150237.0 0.0031234303534303535 0.198664 2.154672
44 4910.0 150291.0 0.00306091649694501 0.211968 2.213488
45 5010.0 150164.0 0.0029972854291417167 0.264148 2.242398
46 5110.0 149870.0 0.002932876712328767 0.194032 2.298601
47 5210.0 150543.0 0.002889500959692898 0.209243 2.352721
48 5310.0 150022.0 0.0028252730696798492 0.196667 2.374035
49 5410.0 149860.0 0.002770055452865065 0.203078 2.421539
50 5510.0 150264.0 0.0027271143375680582 0.248766 2.472069
51 5610.0 150020.0 0.0026741532976827095 0.238875 2.527569
52 5710.0 150493.0 0.0026356042031523644 0.217139 2.565983
53 5810.0 150214.0 0.0025854388984509467 0.207522 2.605634
54 5910.0 149974.0 0.0025376311336717428 0.203059 2.659781
55 6010.0 149103.0 0.0024809151414309483 0.219147 2.767473
56 6110.0 150435.0 0.002462111292962357 0.216851 2.743771
57 6210.0 149574.0 0.0024085990338164253 0.239002 2.79119
58 6310.0 149986.0 0.0023769572107765454 0.202869 2.84266
59 6410.0 150104.0 0.0023417160686427458 0.211738 2.886886
60 6510.0 150942.0 0.0023186175115207375 0.235438 2.953556
61 6610.0 150278.0 0.0022734947049924356 0.230292 3.051941
62 6710.0 150493.0 0.0022428166915052163 0.227857 3.111765
63 6810.0 149483.0 0.0021950513950073423 0.218909 3.193025
64 6910.0 149958.0 0.0021701591895803185 0.23519 3.132698
65 7010.0 149495.0 0.002132596291012839 0.221831 3.151783
66 7110.0 150039.0 0.002110253164556962 0.205368 3.205068
67 7210.0 150301.0 0.002084618585298197 0.239491 3.244266
68 7310.0 149900.0 0.0020506155950752395 0.225458 3.322559
69 7410.0 149810.0 0.002021727395411606 0.222222 3.338814
70 7510.0 150299.0 0.002001318242343542 0.216624 3.39786
71 7610.0 149616.0 0.0019660446780551907 0.230593 3.519489
72 7710.0 150007.0 0.001945616083009079 0.247382 3.500629
73 7810.0 150123.0 0.0019221895006402048 0.217807 3.542397
74 7910.0 149510.0 0.0018901390644753477 0.234418 3.589125
75 8010.0 149654.0 0.0018683395755305868 0.231098 3.638768
76 8110.0 149860.0 0.001847842170160296 0.260699 3.685896
77 8210.0 149403.0 0.001819768574908648 0.285667 3.706592
78 8310.0 149690.0 0.001801323706377858 0.258183 3.83964
79 8410.0 149232.0 0.0017744589774078478 0.256313 3.882454
80 8510.0 149684.0 0.001758918918918919 0.23799 3.848971
81 8610.0 150199.0 0.001744471544715447 0.234012 3.884654
82 8710.0 149670.0 0.001718369690011481 0.240792 3.946536
83 8810.0 149769.0 0.001699988649262202 0.25866 3.978086
84 8910.0 150125.0 0.0016849046015712681 0.231817 4.008616
85 9010.0 149460.0 0.0016588235294117647 0.276617 4.1434
86 9110.0 149822.0 0.001644588364434687 0.304109 4.097826
87 9210.0 149981.0 0.001628458197611292 0.262825 4.162723
88 9310.0 149351.0 0.0016041997851772287 0.236163 4.212846
89 9410.0 150310.0 0.0015973432518597236 0.253028 4.296136
90 9510.0 149786.0 0.001575036803364879 0.253186 4.27106
91 9610.0 149532.0 0.0015560041623309054 0.272997 4.423215
92 9710.0 149765.0 0.001542378990731205 0.234736 4.376394
93 9808.0 149756.0 0.0015268760195758565 0.257679 4.427275
94 9910.0 149905.0 0.0015126639757820383 0.276948 4.474466
95 10010.0 150313.0 0.0015016283716283716 0.272095 4.578867

